HARPS Abundances with Korg I: 22 Element Abundances for 426 Red Giant Stars

Large stellar surveys have revealed the global abundance structure of the Milky Way, but small high-fidelity spectral samples offer a critical complement of nucleosynthetic depth. We aim to access the encoded information in an ensemble of abundances by leveraging highest-quality spectra. We used HARPS spectra (R=115,000) to determine (Teff, log(g), [M/H], vmic and vsini) and 22 element abundances (Na, Mg, Al, Si, K, Ca, Sc, Ti, V, Cr, Fe, Ni, Zn, Sr, Y, Zr, Mo, Ba, La, Ce, Nd and Eu) for 426 red giant stars at a median internal precision of $\sim$0.02 dex evaluated from analysing repeat observations of a subset of stars. Stellar parameters and line-by-line abundances were obtained using the modern spectral synthesis code Korg -- the first time it has been used for HARPS. Comparisons with the literature reveal good overall agreement. A minor 0.1 dex offset in metallicity and specific discrepancies in individual element abundances are attributed to local thermal equilibrium assumptions and inaccuracies in atomic data. We show that 22 individual elements can be collapsed into a generative 6-parameter latent-variable model of shared enrichment patterns expressed in different per-star fractions; this model accurately generates the abundances with a median $\chi_{reduced}^2 = 6$. We report element gradients with respect to selected elements from different nucleosynthetic families. These gradients are a measure of inter-element production efficiencies and indicate multiple r-process production sites. Our analysis shows that abundances occupy a low-dimensional subspace, but joint (gradient-based) information encodes nucleosynthetic signatures. We have developed a Korg-pipeline to apply across evolutionary states on high-resolution spectra to provide our precision catalogue to serve as empirical constraints on chemical evolution and as a set of benchmark red giant abundance measurements.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> median_abundances.csv <==
star,[Na/Fe],u_[Na/Fe],[Mg/Fe],u_[Mg/Fe],[Al/Fe],u_[Al/Fe],[Si/Fe],u_[Si/Fe],[K/Fe],u_[K/Fe],[Ca/Fe],u_[Ca/Fe],[Sc/Fe],u_[Sc/Fe],[Ti/Fe],u_[Ti/Fe],[Ti II/Fe],u_[Ti II/Fe],[V/Fe],u_[V/Fe],[Cr II/Fe],u_[Cr II/Fe],[Mn/Fe],u_[Mn/Fe],[Fe/Fe],u_[Fe/Fe],[Ni/Fe],u_[Ni/Fe],[Zn/Fe],u_[Zn/Fe],[Sr/Fe],u_[Sr/Fe],[Y/Fe],u_[Y/Fe],[Y II/Fe],u_[Y II/Fe],[Zr/Fe],u_[Zr/Fe],[Zr II/Fe],u_[Zr II/Fe],[Mo/Fe],u_[Mo/Fe],[Ru/Fe],u_[Ru/Fe],[Ba/Fe],u_[Ba/Fe],[Ba II/Fe],u_[Ba II/Fe],[La II/Fe],u_[La II/Fe],[Ce II/Fe],u_[Ce II/Fe],[Nd/Fe],u_[Nd/Fe],[Nd II/Fe],u_[Nd II/Fe],[Eu II/Fe],u_[Eu II/Fe]
11_Lib,0.2658779718534141,0.0168046182141855,0.352687525653679,0.033566310190069934,0.22053068633799167,0.033979537904225345,0.17318964714455087,0.008513839611902156,0.16735936793568018,0.02371697194189792,0.13401385417914374,0.007051695032896647,0.15585989486275853,0.014810253625004285,0.23234853322871263,0.005468970264773779,0.2767454155321196,0.01610871036175311,0.04002997504553474,0.008198779691912152,-0.059961692181859094,0.015858802061190065,0.09989262715248226,0.0723096026542084,-0.42352507534756323,0.003227361243698822,0.007536441126906324,0.04242765871751897,0.3972480854594117,0.009337615784571403,-0.05392661610845041,0.01740190268835637,-0.40889148058664415,0.026368876020125363,0.027506392963275228,0.011694798519571954,-0.041788231740557874,0.01155356009480478,0.09647565289390836,0.011595351892571158,0.22877603704113098,0.014255176701978789,0.41700981764211664,0.06316281563601112,-999,-999,-0.3680770021593308,0.01418226309854106,-0.17360446603936386,0.011626045469838711,-0.01161928791747556,0.012144334929331447,0.21572732225124436,0.021171682871363184,0.07757552449550122,0.01006518274096935,0.26993292836566335,0.01505618487769769
18 Del,0.1920671639546736,0.0168046182141855,0.05324607910669776,0.033566310190069934,0.05601416193426978,0.033979537904225345,0.05864283149950397,0.008513839611902156,0.023211319352645532,0.02371697194189792,0.07159382722253838,0.007051695032896647,0.06670520796045842,0.014810253625004285,0.13078792371354814,0.005468970264773779,0.12539558401221207,0.01610871036175311,-0.01613882250080819,0.008198779691912152,0.012627069727427553,0.015858802061190065,0.04721983086650461,0.0723096026542084,-0.041227952458088524,0.003227361243698822,0.014709019214803831,0.04242765871751897,0.06057392486687169,0.009337615784571403,0.2501396498870777,0.01740190268835637,-0.08041748829710293,0.026368876020125363,0.1680897900641547,0.011694798519571954,0.2368719431353783,0.01155356009480478,0.2619535457969915,0.011595351892571158,0.3007880272554758,0.014255176701978789,0.6331371718714366,0.06316281563601112,0.27489536184678265,0.03235769107219847,-0.07684720860445715,0.01418226309854106,0.2044223323794867,0.011626045469838711,0.2243344120425249,0.012144334929331447,0.28016496642846356,0.021171682871363184,0.20690209478075533,0.01006518274096935,0.1348981914641742,0.01505618487769769
20_Mon,0.23485406747993248,0.0168046182141855,0.22583803621564275,0.033566310190069934,0.07843939993260324,0.033979537904225345,0.09612478803399685,0.008513839611902156,0.060017706735167764,0.02371697194189792,0.12155738237414739,0.007051695032896647,0.07023048669314419,0.014810253625004285,0.11279335236917742,0.005468970264773779,0.14095676663530138,0.01610871036175311,-0.04630529182172178,0.008198779691912152,-0.031556591138887924,0.015858802061190065,0.00032346955625089935,0.0723096026542084,-0.3265115156115937,0.003227361243698822,-0.02720754624523164,0.04242765871751897,0.1520143719962465,0.009337615784571403,0.04442386065694599,0.01740190268835637,-0.31154151450422657,0.026368876020125363,0.06691695384013518,0.011694798519571954,0.01941606104617688,0.01155356009480478,0.14685075702435724,0.011595351892571158,0.1556967280853707,0.014255176701978789,0.4165718121926474,0.06316281563601112,-0.03486343364798,0.03235769107219847,-0.23148898684093683,0.01418226309854106,-0.08217221539552771,0.011626045469838711,0.10880606005342808,0.012144334929331447,0.2423698361835104,0.021171682871363184,0.10375096038089954,0.01006518274096935,0.14589735168419848,0.01505618487769769
39_Hya,0.2387163130644323,0.0168046182141855,-0.01593591898155733,0.033566310190069934,0.0806543355338567,0.033979537904225345,-0.011070731054003219,0.008513839611902156,0.011787341647575111,0.02371697194189792,0.004043455981977154,0.007051695032896647,0.08334155254597386,0.014810253625004285,0.15079224779650346,0.005468970264773779,0.11145843835563785,0.01610871036175311,-0.018719660123387036,0.008198779691912152,0.010267765627273384,0.015858802061190065,0.10259019013602977,0.0723096026542084,0.04204667330048384,0.003227361243698822,0.012515476958307126,0.04242765871751897,0.04497530476497236,0.009337615784571403,0.32235941436778753,0.01740190268835637,0.018209311446960363,0.026368876020125363,0.19154001839394275,0.011694798519571954,0.285868710288401,0.01155356009480478,0.2774300335043618,0.011595351892571158,0.34580910606660586,0.014255176701978789,0.6842054034406755,0.06316281563601112,-999,-999,0.15179338942687526,0.01418226309854106,0.21493958506360133,0.011626045469838711,0.23390007395901308,0.012144334929331447,0.33988731044243625,0.021171682871363184,0.22140818667480128,0.01006518274096935,0.1508352600548208,0.01505618487769769
81 Cet,0.1937812757905703,0.0168046182141855,0.10147592219971985,0.033566310190069934,0.1379397873774479,0.033979537904225345,0.07692927866145644,0.008513839611902156,-0.0034251098789930823,0.02371697194189792,0.033374421493576986,0.007051695032896647,0.0293740971719742,0.014810253625004285,0.07654562064762009,0.005468970264773779,0.09022597673635063,0.01610871036175311,-0.0808735621859058,0.008198779691912152,-0.026948193249740682,0.015858802061190065,0.0818389749724257,0.0723096026542084,-0.10155484725570924,0.003227361243698822,-0.011439599341244444,0.04242765871751897,0.09168457432652971,0.009337615784571403,0.1921940269314255,0.01740190268835637,-0.18719204731724132,0.026368876020125363,0.12743073515226505,0.011694798519571954,0.11633656239696243,0.01155356009480478,0.2103554105858222,0.011595351892571158,0.19259065842896086,0.014255176701978789,0.48447093522620766,0.06316281563601112,0.1247123037255981,0.03235769107219847,-0.13758030813099792,0.01418226309854106,0.07951467470146761,0.011626045469838711,0.12155010929332576,0.012144334929331447,0.21884979074142516,0.021171682871363184,0.10391652704359569,0.01006518274096935,0.10527253660354559,0.01505618487769769
AO_For,0.3341566461690506,0.053458251930480996,0.39063254041616857,0.06152012060333244,0.23367072822664325,0.09137646192845718,0.24859963152053743,0.02710436451198277,0.37468945339957727,0.08024862111179823,0.16380077714721758,0.033587250094929515,0.06100138911109278,0.06793498314766364,0.20467368284445137,0.018748064741265672,0.28992132974493656,0.09637475604332224,0.00937556959854037,0.036442352532133106,-0.14747713215813207,0.07123466144279152,-999,-999,-0.9233551935592865,0.014322119516219377,0.02230294544423095,0.11041752580723616,0.46719576613306857,0.03181671078105923,0.27787574930053943,0.06245276956571043,-999,-999,0.0034332870027099505,0.03640658497917584,-0.030787331955113906,0.053279107035572655,0.12973206815962224,0.05106412325458369,0.22733572809684724,0.06605074042551731,-999,-999,-999,-999,-0.2712662543916817,0.07152706467624724,-999,-999,-0.15891541616573357,0.05431497657053026,-999,-999,-0.014914876980588854,0.05181545788242066,0.25314096212280845,0.06053019437701821
Arcturus,0.28640792399622816,0.0168046182141855,0.6807612793969581,0.033566310190069934,0.33173444181374256,0.033979537904225345,0.32409925350698876,0.008513839611902156,0.10842989300622696,0.02371697194189792,0.12439811003584136,0.007051695032896647,0.11958153324825921,0.014810253625004285,0.30747666748701014,0.005468970264773779,0.29007388183686145,0.01610871036175311,-0.01018573318664448,0.008198779691912152,-0.05337912041471904,0.015858802061190065,0.09065107935425465,0.0723096026542084,-0.6640583846872256,0.003227361243698822,0.06405945160518789,0.04242765871751897,0.3667621702062321,0.009337615784571403,0.002600959937957642,0.01740190268835637,-999,-999,-0.007970641934077094,0.011694798519571954,-0.07344307988722332,0.01155356009480478,0.13921747691839725,0.011595351892571158,0.16019073958074495,0.014255176701978789,0.26567984797753846,0.06316281563601112,-0.5366140896481711,0.03235769107219847,-0.42039378276108064,0.01418226309854106,-0.16413352725970165,0.011626045469838711,-0.1638402373976504,0.012144334929331447,0.09572435318558924,0.021171682871363184,-0.03540230270110292,0.01006518274096935,0.20415327057378488,0.01505618487769769
C14_2829,0.32528319923721216,0.045422746670699635,0.0802797271919714,0.053010040669504696,-0.012243433329983344,0.0788928090968503,0.0404880333150949,0.024693487987728573,0.23647817103808133,0.06520303141707358,0.07511972176017068,0.02881287918570302,0.11475585179141551,0.059932655361347974,0.14976352453093933,0.016620174297080043,0.18083190989370646,0.0843000649778276,0.0008143415346124061,0.031194889701295078,-0.03440126551263323,0.06309662829208361,-0.014746980138708676,0.14417514833580064,-0.24661057471152137,0.012266896751640647,0.004318651487581593,0.09636399235389188,0.2411511173884685,0.0272915437692806,0.07589866837334841,0.054710178612456556,-999,-999,0.08237105724967453,0.03155047262211882,0.08307459539214543,0.04500205274680343,0.11653414661741468,0.04629411301189723,0.2851553205731178,0.0593640051391676,0.6532447967667955,0.1069945038875342,-999,-999,-0.05773748140921209,0.06386491189278558,-999,-999,0.15963731054350283,0.04679686635126021,0.15831368415271452,0.08270333782644315,0.1722357997885592,0.04656665925577537,0.09749193241866816,0.04793330428273552
CD-662318,0.30141724537252745,0.04661273338244575,0.6583034243138508,0.054253708028578984,0.4028784932440379,0.07953930888921457,0.24972628644019235,0.02538479244629498,0.06936183228808712,0.07066815658741551,0.1871514775425258,0.03018677983826898,0.15723299470450258,0.06164829310159414,0.3180138426516194,0.01704723297678518,0.2850825846868821,0.08736579893693944,0.013884390352408432,0.032151618603308244,-0.03338541592261368,0.0652603902129863,0.09164495048780719,0.14642781991116668,-0.6467473042237364,0.012684896171983434,0.06666618275701719,0.09846604865949173,0.3318721524786443,0.027971182798336325,0.04163356830217024,0.055915398658973124,-0.44002028818141437,0.09483484927784389,-0.017870712423220025,0.032293978853490626,0.009482137533817617,0.04709277712923624,0.15613542749816317,0.04734009826771582,0.18189279597509528,0.06129718681820063,0.4106045769085129,0.10406701990755414,-0.9717409248294642,0.16087080514051125,-0.3321284003977403,0.06694682187183947,-0.02629358819733074,0.03082251227961715,-0.04059605772440956,0.04851447148692719,0.2347690972412403,0.08962086430798752,0.08616476204005649,0.04787569374826631,0.42653895279909115,0.04924690871952687
HD 211420,0.21887460096789996,0.0168046182141855,0.07771800342493324,0.033566310190069934,0.08355904639753492,0.033979537904225345,0.06616376384769151,0.008513839611902156,0.03330824692216888,0.02371697194189792,0.049428093695497395,0.007051695032896647,0.03650665627418467,0.014810253625004285,0.06397130964370758,0.005468970264773779,0.11657739210685586,0.01610871036175311,-0.04969280649804675,0.008198779691912152,-0.022282153392919335,0.015858802061190065,0.05211806161127891,0.0723096026542084,-0.12420346078663608,0.003227361243698822,-0.011847010663621427,0.04242765871751897,0.10830725166340655,0.009337615784571403,0.1718538475025725,0.01740190268835637,-0.2003354769545877,0.026368876020125363,0.10421340987717814,0.011694798519571954,0.1050010813208119,0.01155356009480478,0.17299051724461117,0.011595351892571158,0.2008725973156303,0.014255176701978789,0.4687882282020589,0.06316281563601112,0.07288554591625657,0.03235769107219847,-0.155447573200926,0.01418226309854106,0.12198284397940201,0.011626045469838711,0.12225690405656013,0.012144334929331447,0.1938202865181085,0.021171682871363184,0.10619188323496559,0.01006518274096935,0.08527347941830643,0.01505618487769769
HD-10042,0.3116936982795591,0.045513612593228774,0.3688600505761284,0.053086478327206844,0.256114498334219,0.07896379384704115,0.1897482012807719,0.024746749902935548,0.20199204917979735,0.06554887161013456,0.15433964839949083,0.02891632769356016,0.1677835369010962,0.06007629499915239,0.2581850428814031,0.016657405192570574,0.3155278068969776,0.08455432110656055,0.09340283441846736,0.0312668671454067,-0.06076804751999049,0.06326650359248456,0.11327990814671779,0.1444021823735019,-0.42826221281302473,0.012299553633705123,0.06358971811809028,0.09653263060738626,0.48685267488707545,0.027353077558850376,-0.009693670786186326,0.05481348102696937,-0.33758902664164786,0.0895891054886792,0.013119202875500224,0.03161903891306166,-0.03194646736421165,0.045168882053008515,0.10505414550355904,0.04637537145392245,0.3009696588065818,0.05951418605804125,0.46581678376334296,0.10683718986562192,-999,-999,-0.33865581966703656,0.06410995886734253,-999,-999,-0.02364300780222972,0.04693714905148517,0.171707102263239,0.08326282765065063,0.08129116901199235,0.04667288158268163,0.33447915133370787,0.048077368638286565
HD-103462,0.4262875262229129,0.020060397773113817,0.1950351403868107,0.035131655226201555,0.1591234681191891,0.038952353640897566,0.08739044366237736,0.010027163935648441,0.16735153242876977,0.026346869117568467,0.1105871473439909,0.00886521002436721,0.05750148674079994,0.01843386305072821,0.09508212489763074,0.006539226742710623,0.2073184429950603,0.021726530015217658,-0.06271729160801133,0.010340465963138564,-0.08083357264875501,0.020555261463227333,-0.06329353705854301,0.07653868727870294,-0.5771202447246451,0.003999063825451737,0.028940848927135443,0.046770408844263145,0.29642738872147045,0.011193299482507503,0.13418078837302858,0.020572227024194298,-0.3239361950901125,0.03094184037165829,-0.001986686496639578,0.013344420917553104,-0.05823464237728393,0.014418806554887663,0.09299170323485506,0.015246416472529084,0.18529826118115325,0.018454865900503367,0.4430761306896829,0.06688954888838479,-999,-999,-0.0950081223745638,0.01820562236210794,0.01024050144111599,0.013532737864998628,0.12503396145420276,0.015139448313459598,0.21614810655756053,0.024548774893530835,0.11696212680484439,0.013465738736826455,0.13148626965622762,0.016424049609177746
HD-107567,0.31539425265327437,0.04577157007782372,0.19749883855071693,0.05330349021901818,0.14398787977855732,0.07916536708839599,0.09057119152577087,0.024897702740814983,0.06818327175954109,0.06653118265247186,0.09495567754159376,0.029209368625726734,0.08418646197344598,0.06048402649200258,0.125711262475904,0.016762896420772028,0.17433323233212816,0.08527643177050717,-0.05197316624043264,0.031470848102622295,-0.022626916785646656,0.06374891167659291,0.07117254176815335,0.14504700935826964,-0.3225797616726359,0.012391772499052413,0.01321453333691791,0.09701156808368276,0.13729065971997267,0.027527623931872722,0.09290396309791585,0.055106463862344066,-0.26372388996091034,0.09080154238121214,0.08045549127335738,0.031813029674478584,0.08273629489749333,0.045640372692513476,0.16913142597966824,0.046605549017031296,0.20412552010467933,0.059938889097422336,0.46208477348979043,0.10639008616654001,0.07708982796467778,0.17179949699511513,-0.10715213173165172,0.06479826153973674,0.039328158220405585,0.037162324362280896,0.1757974654816804,0.04733543135240361,0.27461571685066344,0.08483731218096753,0.1425914040004873,0.046973761569969366,0.21290522080628016,0.04848647956727607
HD-10761,0.33844258849786435,0.0168046182141855,0.06387414673929293,0.033566310190069934,0.1465247103416054,0.033979537904225345,0.06879938302408192,0.008513839611902156,0.05903762404810564,0.02371697194189792,0.049477762596666044,0.007051695032896647,0.06164254647958667,0.014810253625004285,0.09027510760662939,0.005468970264773779,0.13316668653984642,0.01610871036175311,-0.04128418448732622,0.008198779691912152,-0.021591827134402664,0.015858802061190065,0.08234190012766796,0.0723096026542084,-0.07556879874851674,0.003227361243698822,-0.0006016100892782816,0.04242765871751897,0.12989360072343914,0.009337615784571403,0.18925709907182983,0.01740190268835637,-0.18383413941298166,0.026368876020125363,0.09659037379648971,0.011694798519571954,0.10266545443397357,0.01155356009480478,0.16943329558928946,0.011595351892571158,0.23459671990947065,0.014255176701978789,0.44569474160761824,0.06316281563601112,0.3444025213913342,0.03235769107219847,-0.05011471709155657,0.01418226309854106,0.06367932990376168,0.011626045469838711,0.12591618200777768,0.012144334929331447,0.19843945104852523,0.021171682871363184,0.1256101707833146,0.01006518274096935,0.12416791166200493,0.01505618487769769
HD-107815,0.22371028611106142,0.04542202894568319,0.18024898005118645,0.05300943692021922,0.2352176241990474,0.0788922484493574,0.1257912131500229,0.024693067100971102,-0.0836356931971462,0.06520030010019404,0.02814969224211953,0.02881206160487769,0.027442543731663993,0.059931520768899293,0.07216094356591364,0.016619880071772224,0.048077674859565545,0.08429805690714934,-0.09595976217189783,0.031194320912093496,-0.010413117989531873,0.06309528660684223,0.15874999939653983,0.1441733552826245,-0.1013337562276842,0.012266638438664091,-0.011298890064549372,0.09636266047057147,0.05544608488803854,0.027291057627454002,0.15348246545642533,0.05470936245020253,-0.21515713799220143,0.0891588678753964,0.1126560979711822,0.03154993055061666,0.08876253149368998,0.04500073344665024,0.22077712513459993,0.046293470802864764,0.14100392924832833,0.059362817694010375,0.38774933924677235,0.10699574608495122,0.32944018405250725,0.1881730817474905,-0.26605616820023953,0.0638629707888195,0.09278146393878722,0.05628392150833656,0.014087064807518593,0.046795758324349776,0.11874864666791478,0.08269890817567827,0.04844414500111824,0.04656581974031394,0.11226990799747283,0.04793216645405939
HD-11025,0.11151946832857751,0.04430189274549154,-0.024631577650090386,0.05246140517787914,0.05332849251015259,0.07768798193377244,-0.09898091526016942,0.024040524890092767,-0.057738244616540535,0.06497991289817642,0.02208361125951968,0.027540637413446693,0.19937401103145225,0.05824521770098773,0.16779522791431112,0.016151999058111717,0.18408527473501157,0.08111786509017005,0.07999537589563145,0.030364844836684682,-0.014647330292106298,0.06105590599169852,0.26401775548731654,0.14159398724425035,0.07422858451343972,0.011878597329134556,0.03118853175196923,0.09409143276727996,0.07285018592050274,0.02652471646335265,0.26509822548567963,0.0534046248278895,0.011517622282618212,0.08404034702642162,0.11829585996972736,0.030856692288531228,0.28370264497515235,0.04298206950222729,0.21175646484846877,0.04531810273447963,0.37636602759517535,0.05740596988534044,0.04764008894911445,0.10820971837348878,-999,-999,0.19263666325818674,0.06075345149907844,-0.06227059965833137,0.06554396100048808,0.26890156480739547,0.045102900242271766,0.31121327980767644,0.07574949462616866,0.31460025962409066,0.045266732520803654,0.0458384603126506,0.046117355946739554
HD-111295,0.28002897049789655,0.04318440149116259,0.1939500047535866,0.05177811163284476,0.17587756703848323,0.07647011538062426,0.08908158827627635,0.023470570289002287,0.1136015916730525,0.06343279045457907,0.11797237194545328,0.026488604200481252,0.09488704042443438,0.05648851520213052,0.11477894847049763,0.01570899425894089,0.23000939799179998,0.07833894469605322,-0.007645391501397265,0.029523314501286535,-0.07187525867740019,0.05903256376669609,-0.004223777976252285,0.13869749578064378,-0.42825555480582056,0.011509886306216027,0.024852238113177827,0.09223799207949043,0.21208428016337755,0.02591244181423612,0.09188156242575027,0.05174919195592465,-0.3707963817329375,0.07964904563666307,-0.016938950281341125,0.02997376548598355,-0.0436341756445074,0.04127345690082211,0.11396682923183798,0.044286131235656626,0.1434636122501812,0.055628307316453234,0.1265058497356476,0.10861641917610805,-999,-999,-0.17788142653673988,0.057850240519110134,0.007549387799810625,0.06508907247001174,0.09995739456350652,0.043712749104323184,0.2259085047585856,0.0704103383961748,0.102509432893026,0.04395308138803672,0.176348427327301,0.043940732400474004
HD-111884,0.1712705358340293,0.045780192026549704,0.28130976304522537,0.05331074396938635,0.3395374839029407,0.07917210586287465,0.11900666455612263,0.024902741820573233,-0.19610285392737137,0.06656402820562311,0.04906933630377945,0.029219147073986398,0.06459133541027756,0.06049765297200555,0.1076882933683816,0.016766417187087254,0.05987484438483459,0.08530057526619168,-0.04680574824988196,0.03147765690044247,-0.02795327572667905,0.06376503947183153,0.18257007922609592,0.1450685696378776,-0.30381226270973716,0.01239484254563646,0.02993180743275825,0.0970275809055723,0.07794719744449452,0.027533454379209742,0.12706436069294852,0.055116249334586705,-0.287876100744077,0.09084208219721511,0.06959666205456994,0.0318194968166769,0.07643909488995672,0.04565607816175729,0.1791242411061787,0.046613229600947007,0.11013289839528351,0.05995304263745779,0.33407184662501377,0.10637512964659877,0.00787640934739986,0.17139551424198907,-0.15226620266907237,0.06482108534985218,0.010376774453639714,0.037107970257071035,-0.007867798519893082,0.0473487444025211,0.22018674433578314,0.08488959399697382,0.030112343709148948,0.04698380109220604,0.2143440258878308,0.04850015690618162
HD-113226,0.2678666857179317,0.021248804623197632,-0.012202709761405695,0.03585021687319374,0.06321762307043399,0.040962603612294715,0.028589613578197504,0.010653676554287651,0.004748959060401736,0.027369692027848516,0.03319369623345676,0.009654331661080665,0.028049981320462214,0.01996576389247724,0.0666319685821297,0.006969690946161635,0.08970561343243566,0.02415673810455694,-0.026743860726116696,0.011207010652343037,-0.015040734995217742,0.02228510867661841,0.09392138708321318,0.07886112929911106,0.09711285440240247,0.004333501771567445,-0.010765914758462225,0.04866328382775693,-0.005680645609661972,0.01193665009637964,0.23845094852231435,0.02170045814109366,-0.09873191715451513,0.032647342730583596,0.14738089036154067,0.01411702255201809,0.15705413162529247,0.015548041586503126,0.2032221023831462,0.016613276558200517,0.2500859141612055,0.020141278732357538,0.45077307367871944,0.06917007553491887,0.16121615899801056,0.03451103790955799,-0.12864863430015583,0.01981008223074707,0.08680808432555565,0.01461386081881813,0.11399328325077826,0.01644200519380636,0.11269441540872527,0.026279750340575416,0.08731161398235818,0.014790709648644007,0.058088327682048774,0.016978914113352915
HD-11977,0.2484805512342908,0.0168046182141855,0.0990301503747889,0.033566310190069934,0.08150503255373376,0.033979537904225345,0.03337343741605728,0.008513839611902156,0.05243278501593973,0.02371697194189792,0.12032999140062516,0.007051695032896647,0.05426805864231665,0.014810253625004285,0.10857272535329857,0.005468970264773779,0.16530611158060526,0.01610871036175311,-0.03908171108794247,0.008198779691912152,-0.0227993146050115,0.015858802061190065,0.014002805312719135,0.0723096026542084,-0.2559636567567959,0.003227361243698822,0.01870917307705422,0.04242765871751897,0.0812252607473114,0.009337615784571403,0.2205474846395555,0.01740190268835637,-0.17107785466282988,0.026368876020125363,0.142426154585657,0.011694798519571954,0.1576964214403296,0.01155356009480478,0.2587470446319865,0.011595351892571158,0.31087587352398105,0.014255176701978789,0.6946906585969579,0.06316281563601112,-999,-999,0.10696570246730275,0.01418226309854106,0.16325811963791448,0.011626045469838711,0.3558240054928162,0.012144334929331447,0.38813549043395124,0.021171682871363184,0.27137134409405667,0.01006518274096935,0.25704312718505873,0.01505618487769769
HD-122430,0.15090186198845018,0.02002068478988853,0.2322701919760069,0.03510766990181352,0.2789395235801871,0.038885188906054594,0.10992085481750685,0.01000617129404295,-0.18780302309553448,0.026312704846283782,0.028835695625337686,0.008838744846140995,0.050488059076152114,0.018382310005677496,0.10978103012336338,0.0065246088504840325,0.08037335957358721,0.02164533025541111,-0.055600557184936616,0.010311330066355076,-0.03794187598712234,0.020497450925892474,0.19283450737677882,0.07646109896119474,-0.25397604886123887,0.003987811425829842,0.023204564097453473,0.04670717069306223,-0.004821332283000357,0.011168214383100585,0.19742882577665236,0.020534526438097073,-0.2227401064951819,0.030884855358131298,0.14903102547936636,0.013318370620823338,0.1606745331150372,0.014380893189080764,0.30977460314007155,0.015200259274915104,0.19577815686243022,0.01839825731338399,0.41061161254277634,0.06681312212069206,0.046617872101249846,0.03268287514120359,0.10872262957753137,0.018151365623109133,0.1883355161718599,0.013402240420076919,0.14130702409008464,0.015095869230657649,0.35949133473618977,0.024490518406443538,0.12528313253043294,0.0134213127439711,0.21382697318966934,0.016405115521198287
HD-123123,0.18003602490559356,0.0428444419180481,0.25851534241326857,0.05152765118864431,0.30263673199144325,0.07613313253150991,0.12387551027210375,0.02325534045864044,-0.1710251035520275,0.06250437741914149,0.0359064170581244,0.026171394266541876,0.024756957957638936,0.05578261105280252,0.11021150348182686,0.015534359978889196,0.06969491070509914,0.07734732917150285,-0.06000063600135783,0.02921869659316059,-0.016547546041079886,0.058319239860520906,0.20363513016553914,0.13768032390295945,-0.29327940332662916,0.011380327027812083,0.018213590889791687,0.09153934388568884,0.006117393041960795,0.02569288709097313,0.2156426047458721,0.05106457179584883,-0.22608740915830328,0.0782634812865484,0.1345398804528372,0.02968266481379788,0.15060325059680363,0.04070929047452195,0.27884447495274334,0.043853041923462274,0.19297411046879104,0.05501626751103042,0.4128184033059794,0.10871679662502706,0.09190217337238604,0.1811266364186765,0.09506546342522304,0.056838034695010003,0.16575283766547255,0.06384535537821474,0.1295843050920847,0.043251088080606716,0.35007859667251195,0.06891263143992947,0.10224574266613384,0.04345795527272581,0.19891880785465138,0.043007468468072935
HD-124206,0.1609379117307922,0.028496278577703427,0.2965079933137099,0.04074496701594962,0.28250628294492885,0.052381506841305006,0.11767348160583013,0.014901690579971483,-0.017605470430070214,0.038064500548778524,0.09900549837562196,0.014648659151370324,0.12200087581622915,0.030956986941337413,0.13437992023780448,0.009782321363537882,0.11851422814850687,0.04075324087913762,-0.025179390687328555,0.01691033400393995,0.0004660005464648398,0.033987555319748515,0.08215000456651589,0.09493824662006323,-0.289458630532493,0.006514338762218143,0.015051859033824555,0.06143619860215835,0.11673795129945697,0.016513592071171736,0.05769279081746456,0.030729811518887786,-0.34917792057859975,0.045814329427180285,0.04287862393974551,0.01896947212725828,0.021894695174527586,0.023334833328817032,0.1163752763062599,0.02561018108029724,0.1180419017105504,0.031371697229634045,0.39807110473477747,0.0814364131557383,-0.13464435320938561,0.13260605995085267,-0.30637419518824816,0.03130618266414099,-0.017436182996475424,0.026571219309620097,0.021902151608911957,0.024829925655441586,0.1896963632265607,0.03763410067567707,0.0618103151707451,0.023812017839265173,0.19293182069535994,0.023930857784976313
HD-12431,0.20292484220191878,0.04096021319250198,0.08724734428314254,0.049660465208435804,0.07474186785155415,0.07309959318476004,0.05512207937038474,0.021862830568510554,0.027500152086047197,0.05812133905535651,0.09890649722343378,0.02410077246390053,0.057363166756437045,0.0511905031182876,0.10505001662552774,0.014547853820953607,0.15129633506836496,0.07096202326932881,-0.03358193183638507,0.02724184708471803,0.0017398248609699352,0.054714525063126324,0.04055567756578474,0.12976404618076234,-0.13778371372114198,0.010505175763072735,0.015991058947941755,0.08660872469668786,0.03452897905146113,0.02411524322023999,0.2392184543564771,0.04794314913714451,-0.1449878597661942,0.07177968033532098,0.15898336014949122,0.027745706727142314,0.17686486259896753,0.03776675623830271,0.2662759298503128,0.041377885217954664,0.28357944790659007,0.05145901255411618,0.6883890158986037,0.10393715170154798,-999,-999,0.03417093306458707,0.051798107475263505,0.1554684779369553,0.04855699314684402,0.2926953259795318,0.039920685294158494,0.3535039530502164,0.06068507367440061,0.21303401148812678,0.040469702269030225,0.1631903890359373,0.03890912298478015
HD-12438,0.28999277051868844,0.0168046182141855,0.2396462193131048,0.033566310190069934,0.1725460627800357,0.033979537904225345,0.1047585863075644,0.008513839611902156,0.17272694751848383,0.02371697194189792,0.13324453306180994,0.007051695032896647,0.06344551544101146,0.014810253625004285,0.088549566612627,0.005468970264773779,0.22354890373171776,0.01610871036175311,-0.052540286121521534,0.008198779691912152,-0.10165943360975604,0.015858802061190065,-999,-999,-0.6885131578486605,0.003227361243698822,0.03299567192465225,0.04242765871751897,0.22147181195142546,0.009337615784571403,0.08876175320624824,0.01740190268835637,-999,-999,-0.05943482406069084,0.011694798519571954,-0.020201914406078603,0.01155356009480478,0.04378480770754556,0.011595351892571158,0.18563619298699793,0.014255176701978789,0.2029776693333163,0.06316281563601112,-999,-999,-0.15029205206733653,0.01418226309854106,-999,-999,0.01625508986125372,0.012144334929331447,0.12391785668106844,0.021171682871363184,0.020268717400469205,0.01006518274096935,0.13061904671017882,0.01505618487769769
HD-124882,0.2570782268337382,0.021166775582373832,0.30757893493862803,0.03580056989509114,0.29510709249559747,0.040823826392141174,0.0986145367510895,0.010610531529692322,-0.11441359329463124,0.027299064894846552,0.057852098123651975,0.009600025790342748,0.058688174481933364,0.01986064651117155,0.11522878047981286,0.006940399754303358,0.0943740060710912,0.02398897538539092,-0.0590498753204222,0.011147517291676649,-0.007527432712668147,0.022165713817799332,0.17854541396984908,0.07870078707784386,-0.48104090711024733,0.00431055004487078,0.05464731843114984,0.048532600703339035,0.05982461063804351,0.011885775431225822,0.16044478163738307,0.021622579984365353,-0.29385338786274423,0.03252960770706777,0.08782847544093902,0.014064098657484985,0.08283353316796327,0.015470401959794612,0.24206813827703264,0.01651974383659657,0.14584768616702953,0.020025335605375342,0.38286292611966244,0.06901302336069455,-0.027376308547977846,0.03432887413821521,0.023154885233746092,0.019700461359842204,0.10531617336279347,0.014691143393099512,0.13688632381872123,0.016352187241941263,0.313528286974299,0.026160995748452893,0.11232708079834208,0.014699512134912954,0.2142918873528149,0.01694131093741857
HD-12583,0.25895161519381166,0.024804952330103686,0.03707345452304761,0.03819585482791286,0.11446334636059202,0.04664548307778165,0.040661823805163255,0.012809938731040187,0.030435723789709324,0.03270767584145451,0.05858832583361896,0.012149681570133908,0.034392880538968384,0.02546429983406949,0.07687938000170211,0.00840483978605978,0.1122748657555675,0.03247366270129888,-0.03452614757326947,0.014062797942034636,0.002348455982387032,0.02813200708385082,0.0884249473295245,0.08681102753576643,-0.019122261840065102,0.005430509633807756,0.009311628698348395,0.05510651169952003,-0.010661978249316306,0.014306820685377402,0.2597535297370144,0.026161844292512355,-0.0881345474603265,0.0390685846100981,0.17009690075232597,0.01654372921169849,0.1866078754299212,0.0194683045130762,0.2414784056676935,0.02119581203408806,0.2780722312761568,0.025831383139314056,0.6424389586337093,0.07532217656599711,0.473658425254937,0.060191953291180454,0.027331551284623112,0.025615073022809777,0.1515685430052734,0.01650183812991914,0.21017641165504147,0.02065336212404876,0.2794650553149843,0.03196070435050098,0.15461526657542524,0.01930753711334486,0.08838758049506122,0.02041365146044698
HD-129456,0.20560708088223217,0.0168046182141855,0.3181960909353459,0.033566310190069934,0.3614600828467927,0.033979537904225345,0.13958670948284924,0.008513839611902156,-0.14900925375474555,0.02371697194189792,0.05078933500126017,0.007051695032896647,0.07258096066251152,0.014810253625004285,0.13493344303120008,0.005468970264773779,0.06303144758391627,0.01610871036175311,0.008017950525063322,0.008198779691912152,-0.02285280388719796,0.015858802061190065,0.22346705053370203,0.0723096026542084,-0.34631005817449806,0.003227361243698822,0.032910298794793624,0.04242765871751897,0.05692783460043699,0.009337615784571403,0.1567690076045486,0.01740190268835637,-0.26363988810469413,0.026368876020125363,0.08208968977904785,0.011694798519571954,0.13477370318772144,0.01155356009480478,0.21931537320178912,0.011595351892571158,0.14252853882950278,0.014255176701978789,0.32168161237570203,0.06316281563601112,0.025372308115390985,0.03235769107219847,-0.0351245086506311,0.01418226309854106,0.06010465211261101,0.011626045469838711,0.020723988237365473,0.012144334929331447,0.22002535847068733,0.021171682871363184,0.008665341200070231,0.01006518274096935,0.17720560794093168,0.01505618487769769
HD-129893,0.2150769759198164,0.045698816740524215,0.11118398027193216,0.053242282877957944,0.09289477679273667,0.07910850786250212,0.05808101405230165,0.024855165924500815,0.03867030968285562,0.06625405968081757,0.10919630265745536,0.02912681521936323,0.07763198640191227,0.06036903976479848,0.10366637083279759,0.016733174373082783,0.13459163408772717,0.08507272495623108,-0.023698062183334985,0.03141337112932592,0.007811678598788563,0.0636128326235037,0.06556135166636473,0.144865099873775,-0.1237164047864146,0.012365835696530516,0.026574930452647083,0.09687646180859108,0.0550430866588259,0.027478416529468305,0.24808609182127478,0.055023874090557236,-0.1429519322235459,0.09045950054190434,0.15871154727826792,0.03175841580363837,0.18328068414959658,0.0455077101355083,0.24758035207894885,0.04654070603925572,0.264552195402557,0.05981935227845298,0.6231742315335325,0.106516259770854,0.16655086482365405,0.17520818864596222,0.013059065312548912,0.06460520976876101,0.1526616532954575,0.03762144162939315,0.2683049844085045,0.04722309603996444,0.3264866507473827,0.08439527800800084,0.17556318557238149,0.04688900272451093,0.1727123567303463,0.048371076364422075
HD-130650,0.2749054382689696,0.04559000000531198,0.10754091694784193,0.05315073854724529,0.1427337804298233,0.07902347595985043,0.06001311050585684,0.024791489225381942,0.07507717867063732,0.0658396791796654,0.08173146036012338,0.029003201935001655,0.05928063699660355,0.06019704194546507,0.07771393338453095,0.016688674895050184,0.14599922110672167,0.0847681083531226,-0.007489746476314507,0.03132732541410458,-0.0019454322055313666,0.06340933291195901,0.060507282638292276,0.14459308460825002,-0.14199820591092802,0.012326936685891446,-0.01093789538675019,0.09667442591416608,0.08679601725228389,0.027404786570749497,0.16306337839855534,0.054900283501792595,-0.2166912852490345,0.0899480432545695,0.08676581314401907,0.031676585834239615,0.09248349519134487,0.04530882677835717,0.17375882242831295,0.046443610303343694,0.21567400070633777,0.05964020329330492,0.4619839400902696,0.10670486883768984,-999,-999,-0.1448137474774121,0.06431489868566037,0.13950804475152587,0.041067055483156104,0.1350949684683819,0.04705508449141756,0.12438895741387376,0.08373117535029448,0.07175400976535523,0.04676208271760912,0.1032915254781407,0.048198496425403387
HD-13263,0.23128097846200696,0.0430567187260943,0.04839936450200227,0.05168403580750232,0.035837383236165865,0.07634353440399665,-0.0018895791344381574,0.02338976403851121,0.036009806400683575,0.06308405231804283,0.11514385959335605,0.0263695107630329,0.030382138319485386,0.05622342985007431,0.07770318815867469,0.01564346528492037,0.13341418686007295,0.07796646418134433,-0.009218589500705584,0.029408930467093163,-0.02393003303907143,0.05876462654398776,0.031214203406805086,0.13831540771682285,-0.1117145010039598,0.01146131356663842,0.010858103095016391,0.09197555882480483,0.013062546034530054,0.02582998716223205,0.22858800373717175,0.051492038511738926,-0.12682620963364805,0.07912857323090344,0.15664714107187422,0.029864447228378013,0.18626061337321553,0.0410617627670483,0.24548674158800005,0.04412374840291584,0.31907450237553614,0.05539852370524944,0.7395450371727672,0.10865414656400063,-999,-999,0.07559677408802967,0.05747090286135577,0.14064716563609508,0.06493387806147655,0.3401926110763721,0.04353938565549152,0.3455151842475695,0.0698478780519397,0.2500459514130595,0.04376728531533636,0.11430080025081793,0.04359021947337676
HD-132905,0.34097026293269866,0.044470394212694296,0.1971239582987771,0.05252798313920104,0.0644794447731844,0.07791486134717242,0.08027312041141202,0.024140060755938126,0.13121607565475063,0.06499029182206459,0.1541734875677062,0.027731971272451948,0.061740253280640894,0.058475332845196765,0.10440736954729996,0.01621724286978897,0.19586452956810202,0.08157960385615105,-0.029655822666786,0.03048190016465485,-0.0529055039750968,0.06135844691269864,0.02172223534858947,0.14201545407909005,-0.44132108890056404,0.01193490972905624,-0.004692011721143141,0.0944548116894522,0.15612432550497957,0.02662973447653598,0.04003476975080178,0.0536174731389309,-0.2806837267000933,0.08479085611512337,0.06057982779710347,0.030984459097145742,0.009411243170287478,0.04328090856320828,0.14075379845815345,0.04545679888629438,0.21377960157746756,0.05770846716816267,0.3683756134811884,0.10811464240780412,-999,-999,0.040291488219334815,0.06122969115386235,0.03300148595399438,0.06492365352541918,0.1966844424129795,0.04535449657604802,0.29239662191950155,0.07682562420806603,0.130864526946612,0.045466096975315534,0.15262783999623197,0.04640273935076669
HD-133631,0.2788819813159066,0.043475171120122086,0.043563589956016835,0.05199238126476213,0.09851980555224993,0.076758446875617,0.024493215564042298,0.02365445533503728,0.0410679916295692,0.06422715189899462,0.09047188037906907,0.026759615206727986,0.10503230070636971,0.057092013028743935,0.1069443707447442,0.015857955184659978,0.0942747702646326,0.07918739400648298,0.04528484945772866,0.029783687661426063,0.05415323570982411,0.059642843330352316,0.08870642924613537,0.13956786310917724,-0.02220538312820397,0.011620121414833285,0.015885417501738552,0.09283577180980651,-0.015971998007536764,0.026100186878498355,0.25186737328184233,0.05233489976060714,-0.06501027372949542,0.08083465258650181,0.15184389399810239,0.030222652048828805,0.23058538917972501,0.04175468981289567,0.23777691139140453,0.04465470661573285,0.2861619391216001,0.0561511990605102,0.5822872600286163,0.10853038625800748,-999,-999,-0.02255080056030001,0.05871053850258649,0.1252923762426562,0.06544255726695464,0.15630301147532433,0.04410742056017899,0.19582620025008668,0.07169099764825584,0.1271517509863207,0.04437545625049877,0.07405151795017427,0.04473893072764851
HD-13423,0.3412973520759222,0.04340029058758799,0.07865704902857923,0.0519371971356615,0.06009312325599142,0.07668418492726294,0.04770713591220102,0.023607117871992236,0.09391838417041593,0.06402255933950984,0.12133270814587449,0.026689849111683057,0.0701157391597581,0.056936620344729454,0.08852518926765165,0.01581962911373421,0.1756935585145501,0.07896886990038977,0.030399755529094612,0.02971664974013731,-0.021090911697217274,0.05948566638761914,0.051533210578903754,0.13934368950285328,-0.11905436844308698,0.01159178244504155,0.009881746633646549,0.09268180944528386,0.08827256542462739,0.02605184138967983,0.15873765494965209,0.05218405252442442,-0.18293682349689439,0.0805292837536331,0.10587259025424112,0.03015856563004132,0.13038211452991055,0.04163087163560397,0.19615841354435753,0.04455994850562828,0.27608285794878407,0.05601659283188495,0.5836881747207121,0.10855255703617246,-999,-999,-0.04470364773169411,0.05848945195011603,0.13072330794510295,0.06535151770636244,0.2115140053074404,0.04400579936058883,0.1918211663725869,0.07136122416314801,0.1598346953074639,0.044266781474884054,0.08328799095810951,0.04453337681397303
HD-134505,0.2737983221203471,0.0168046182141855,0.060441591898033276,0.033566310190069934,0.044764798984809284,0.033979537904225345,0.03336183303640744,0.008513839611902156,0.056870881980003285,0.02371697194189792,0.0929781936445235,0.007051695032896647,0.06370449101673126,0.014810253625004285,0.0982655378648497,0.005468970264773779,0.17181738609424496,0.01610871036175311,0.007091555920787404,0.008198779691912152,0.012407938839538668,0.015858802061190065,0.028125424949429212,0.0723096026542084,-0.08921049326396396,0.003227361243698822,0.03176402294128661,0.04242765871751897,0.048802472733737945,0.009337615784571403,0.2602636298425959,0.01740190268835637,-0.20951748677983456,0.026368876020125363,0.206359737312175,0.011694798519571954,0.1852605469640566,0.01155356009480478,0.2815561189455003,0.011595351892571158,0.32094679672268317,0.014255176701978789,0.7508334365739542,0.06316281563601112,-999,-999,0.05171723567601416,0.01418226309854106,0.1142601796064589,0.011626045469838711,0.3216279043319067,0.012144334929331447,0.32974182174142325,0.021171682871363184,0.23377747742987115,0.01006518274096935,0.011666427350309497,0.01505618487769769
HD-136014,0.36842635175503924,0.04577831674849668,0.4301276993618779,0.05330916627317168,0.3195288123486866,0.07917064016848227,0.253872133004061,0.024901645852983097,0.25069387502494367,0.06655688421175758,0.23264041942991798,0.029217020344905496,0.2192278018127411,0.06049468921580351,0.2908105788921168,0.016765651447048478,0.3677566403731558,0.08529532400208382,0.11236709635904038,0.03147617603334225,-0.033820548183951527,0.06376153164768078,0.08668775246804339,0.14506388022506111,-0.5757307109916412,0.012394174875546454,0.06276002126890257,0.097024098082622,0.4591670233827086,0.02753218627367813,0.09361667944344065,0.055114121029012135,-0.36771829549686386,0.09083326468357324,0.011903744984590736,0.031818090302143415,-0.007577899420425277,0.04565266250750574,0.09149543734733764,0.04661155914069572,0.3367785663584692,0.05994996446406587,0.5634823907355782,0.10637838276450667,-999,-999,-0.2863628872854662,0.06481612213807088,-0.20557599948290628,0.0371197912834421,-0.017779225759894768,0.04734584880282975,0.24129209404244373,0.08487822452854439,0.10213578588778158,0.046981617584693325,0.3515403202413536,0.04849718206063027
HD-13692,0.23755695726113046,0.0168046182141855,0.17389507161912654,0.033566310190069934,0.07766437093997958,0.033979537904225345,0.08043878361275905,0.008513839611902156,0.0846314906446537,0.02371697194189792,0.1476530232363492,0.007051695032896647,0.07775775617132358,0.014810253625004285,0.09988119652623184,0.005468970264773779,0.15793207273201126,0.01610871036175311,-0.009322622722485751,0.008198779691912152,0.0012725088446714494,0.015858802061190065,0.07517647865907406,0.0723096026542084,-0.2594536864541226,0.003227361243698822,-0.008126971419985196,0.04242765871751897,0.04006835409572196,0.009337615784571403,0.1221372249187682,0.01740190268835637,-0.21714618974682054,0.026368876020125363,0.10599754494418434,0.011694798519571954,0.09005023511332885,0.01155356009480478,0.19582922844216977,0.011595351892571158,0.21995689557125608,0.014255176701978789,0.5496387558071899,0.06316281563601112,0.06859450896683583,0.03235769107219847,0.0009284625833920757,0.01418226309854106,0.08804903084157445,0.011626045469838711,0.2240848726693186,0.012144334929331447,0.3258967414781516,0.021171682871363184,0.1353842390733436,0.01006518274096935,0.13431765023839093,0.01505618487769769
HD-13940,0.225583178212582,0.025608310402461545,0.08728063592288315,0.03874934043220942,0.09924895689269697,0.04788714169156637,0.04938507081101089,0.013265066981011984,0.039438786418014904,0.033864088933939884,0.11896579875965366,0.012690495216462693,0.04788680339025497,0.02666190826342496,0.08044580257993134,0.008708603531173219,0.1267927098545708,0.03428046169823067,-0.021877976889928714,0.014684609511464655,-0.0005830561113605581,0.029422124583015734,0.056775433009895626,0.08856674681030154,-0.13762885887873744,0.0056674673803196055,0.013784160443589433,0.056470979578778835,0.03457659330823776,0.014794524887535467,0.2207576659217874,0.027146931101442135,-0.145707208192852,0.04052300628603977,0.14835798234821262,0.017071592042565333,0.1589996470083444,0.020310449163697376,0.23690531122128058,0.022159272413981797,0.24195218573285004,0.02704610979889927,0.6600362047452595,0.0766384784458198,0.34049562613417905,0.08109454352696469,0.03358722649691681,0.026867746099757794,0.11494879043746764,0.019309209253765187,0.2542654775590134,0.021560543572642518,0.31814951042430967,0.03319956466341587,0.17152898624050217,0.02028634430222578,0.15587606566665646,0.021168286841965436
HD-139521,0.20492357872932476,0.0168046182141855,0.11148625822120894,0.033566310190069934,0.08922371644284499,0.033979537904225345,0.04847398482504939,0.008513839611902156,0.044674351698562265,0.02371697194189792,0.10113733762569038,0.007051695032896647,0.05270250514079411,0.014810253625004285,0.08580826484693758,0.005468970264773779,0.13646206790990145,0.01610871036175311,-0.020569091890269807,0.008198779691912152,-0.016438399238049795,0.015858802061190065,0.052130084256445275,0.0723096026542084,-0.21577402068588636,0.003227361243698822,0.010016823323130697,0.04242765871751897,0.04480772488052831,0.009337615784571403,0.19355086395472432,0.01740190268835637,-0.1767723017782875,0.026368876020125363,0.12749485215753958,0.011694798519571954,0.12838683751109292,0.01155356009480478,0.21482863866308743,0.011595351892571158,0.257940484344445,0.014255176701978789,0.6163532309353283,0.06316281563601112,0.6158927308187073,0.03235769107219847,0.09140759565842049,0.01418226309854106,0.13461818031953843,0.011626045469838711,0.27572371206060464,0.012144334929331447,0.3242721243283879,0.021171682871363184,0.18594570950298453,0.01006518274096935,0.15375110654119073,0.01505618487769769
HD-139980,0.24057424624039453,0.021913336042738818,0.15840507923827357,0.03627925154515133,0.1673286590956315,0.04203979595102915,0.08240896951791521,0.01105778292001799,0.07791694494487683,0.028326414357518485,0.13317569226437323,0.010124587174422392,0.08217040142978385,0.02098309285068053,0.10938102385301815,0.0072416692297541775,0.1678603675094396,0.025701490655193046,0.0005061237619724199,0.011743247989652409,-0.010178556927070759,0.023368967557266127,0.018285553494003792,0.08033218727151685,-0.27196982355955396,0.0045393654331955195,0.034291168305771336,0.04986724241470648,0.08577725590168209,0.012390227700523344,0.17571732859608133,0.022515067117629142,-0.21798212127683608,0.03381764551713377,0.10977982627503802,0.014574895382212372,0.10454137204767891,0.016280488341924543,0.20265738262259783,0.01747770194680535,0.24212055955279405,0.021212943193809262,0.6389441247937159,0.07035060534649648,-999,-999,0.0641821553781321,0.02089306150984536,0.10508241210573982,0.014524950465085682,0.2545345530715468,0.0172323454392489,0.3119139281877029,0.027337982509632243,0.18075648781144993,0.015632795526794113,0.17907987597815755,0.01758809144775881
HD-140861,0.34562240335753425,0.04565596512224258,0.4048842919944807,0.05320623261696341,0.2182899011162981,0.07907502088033917,0.30962441531637597,0.02483009812407687,0.21978975220957475,0.06609086229183607,0.13533076975908465,0.02907815666879048,0.01663227459841493,0.060301309362215956,0.15714554874538428,0.01671565700446645,0.24598397675303973,0.08495275852885101,0.085973398636297,0.03137949777912689,-0.06712676093156345,0.06353269047244103,0.08130236462100415,0.14475797184181172,-0.47817007991267924,0.012350532603466295,0.08894596845114722,0.09679689482883803,0.4109267256434303,0.027449425735495428,-0.23147517367540899,0.05497521339196229,-999,-999,-0.156254331362247,0.0317262121554869,-0.06192838041502424,0.04542945674132423,-0.056974383468041956,0.04650248593573089,0.29421292911503805,0.05974885547593087,0.4193242514662249,0.10659054892601405,-999,-999,-0.49061134659023287,0.06449111254260716,-0.238433721285093,0.038852190675938494,-0.3668140795722813,0.047156932611236185,-0.2048015680581482,0.08413418350721522,-0.2429004956854296,0.0468390431401364,0.20993980407384644,0.04830311101754952
HD-146690,0.2743205225536965,0.04431997326088261,0.048684891380306905,0.05246854999990255,0.09015476771032632,0.07771232215807486,0.04297445799235147,0.024051222758821034,0.0309501191694313,0.0649810277253684,0.09605186744814784,0.027561197469264397,0.03792582968298985,0.05826990456153783,0.06418581519437944,0.016159007992678012,0.12179271209336912,0.0811673988034626,-0.03266877688341964,0.030377413932137814,0.0004311657153007187,0.061088363578183105,0.07755841808019498,0.14163919963109117,-0.079919961315915,0.011884658394352066,0.019047416313580368,0.09413041501132229,-0.003956327906478485,0.026535998860163355,0.2510290816281721,0.05342746862873614,-0.10120056852782183,0.08412085572936032,0.17191080295317163,0.030870420978452922,0.17197877854791122,0.043014202193907905,0.24904173962983017,0.04533299567226505,0.2503090025393771,0.05743845519778736,0.6239220969168964,0.10819953101450996,0.2871015403261808,0.1818563073384304,0.021358471420582614,0.060804884608193145,0.10131528412052476,0.06547740247194052,0.24873263456619915,0.045129894680353035,0.2608592319676973,0.07586551735687884,0.16511154019753854,0.045288141502627034,0.0983310997233024,0.04614797183441369
HD-14703,0.21088841283081455,0.04571088407969878,0.06011501156966487,0.05325243500841332,0.07824143778535214,0.07911793845536033,0.02738502497947344,0.024862223374021407,0.04959970359681071,0.06630002100913003,0.12182943019719197,0.029140513184689222,0.0848242155453065,0.06038811272492929,0.10443629276756378,0.01673810590753104,0.15377652912942258,0.08510651063673544,0.02275146075570035,0.03142290751263899,0.027460835613775936,0.06363540236216098,0.09659693777187867,0.1448952701383814,-0.012987262504085828,0.0123701416258568,0.012922593596827292,0.0968988698710272,-0.014807057582532313,0.02748657952491721,0.2390029427667719,0.055037575245826226,-0.09593972085601715,0.09051622892471058,0.180283976617858,0.031767479753369965,0.2042157897979364,0.04552973142929036,0.2623286566132749,0.046551465403449246,0.2891135962958122,0.05983919268724429,0.6165754717194274,0.10649533576179891,0.37179570142964286,0.17464282365569217,-0.06135155954657223,0.06463728795299695,0.10132218491707773,0.037545232261827016,0.20630687567852396,0.04724172841944684,0.22274702461083512,0.08446870512580992,0.13064178925790365,0.04690306680025905,0.08354431689363714,0.04839021685629726
HD-14830,0.37123232743243073,0.028247898208195264,0.5004812085063046,0.04057296173146512,0.31034945044812745,0.051992639163825564,0.30796240948907383,0.014760653682915969,0.29818556874909086,0.03769994113461985,0.2879710458231546,0.01447890571567798,0.22852122448582046,0.030588255002236026,0.2850265670995402,0.00969094413007269,0.40913310183435336,0.040198251417815606,0.11982563776824347,0.016719194525428277,-0.02922217065998267,0.03360038830368794,0.02469776152252323,0.09438571806349394,-0.5906886978735584,0.0064417813502803956,0.10736830257068264,0.06100460243553646,0.397567107259538,0.016367643623029674,0.07915252137352655,0.030418464096419472,-0.40042638946993114,0.04535444885723215,0.016596147514187587,0.018805746693588577,0.025651661182625712,0.023074558959936625,0.16354204767587482,0.025313652932653943,0.3166661505179462,0.03100158154039213,0.4456749611085551,0.08101849249826439,-999,-999,-0.31296345269101244,0.030928108830592747,-0.1923466069312505,0.026179218348467884,-0.05520156453683042,0.024547880871341653,0.12911397942984082,0.037254186115856174,0.039234738670046176,0.023507900028572334,0.3852215253825877,0.023688977312479324
HD-14832,0.2630492172689257,0.04570019963147288,0.22865436623280344,0.05324344628780158,0.18630193572537712,0.079109588578999,0.10815910658370298,0.024855974733738528,0.08879959106867708,0.06625932666696578,0.13212574532897584,0.02912838508009215,0.1069271174034655,0.0603712254946917,0.11183603838985721,0.016733739549434412,0.19891263734930986,0.08507659667249493,0.017546173295046315,0.0314144640363448,-0.032318370454169965,0.06361541904213733,0.06149247342509112,0.1448685572718056,-0.34548158550490327,0.01236632922537707,0.04938212402438913,0.09687902969289185,0.15459491434295108,0.027479352014048226,0.11106678569166564,0.055025444259326685,-0.27023856974657023,0.09046600139280318,0.028732440507205415,0.03175945462050962,0.028999613650943702,0.04551023407222787,0.13575748488569472,0.046541939121668416,0.19458875254851352,0.05982162621419825,0.537126446109921,0.10651386200514351,0.2216071781184864,0.17514339951383406,-0.09446148739403148,0.0646088870241146,0.07302988858212756,0.03761270706292357,0.15402405141213654,0.04722523126458553,0.2604056553223078,0.08440369479766582,0.13471664685216422,0.046890614546757095,0.2697455789207444,0.04837326980250985
HD-148890,0.2738140718099835,0.04546010515884273,0.05301100265435288,0.05304146681266385,0.09157621355560686,0.07892199240502154,0.03151912283139496,0.02471539165156404,0.027177154430249928,0.06534520813321461,0.10652189387709558,0.02885542512205151,0.03597507629340946,0.05999171187175849,0.06730226894242702,0.016635485874769283,0.12310239045816473,0.08440459254179104,-0.013870128105251962,0.031224490285641393,0.0047968075587636605,0.06316646714910094,0.04794979121808929,0.14426848391890007,-0.11921204820276188,0.012280334338568656,0.016517482335597578,0.09643332167813563,0.012485053708361393,0.027316845824749938,0.2582032694942911,0.054752656450616465,-0.13585428975776281,0.08933772651045788,0.1543859881258684,0.03157867761689629,0.17273374239939684,0.045070690144130426,0.24840396354526162,0.0463275327670026,0.27558816703064104,0.05942578700079124,0.690486479014914,0.10692983762580348,-999,-999,0.07279062939421799,0.06396582821125434,0.1189964240192456,0.04838764075291279,0.27194821420689114,0.04685454114568006,0.27448779695879644,0.08293368081915611,0.16078926835630636,0.04661034637964159,0.08443947197128056,0.04799253178063936
HD-1522,0.3492966816123704,0.0168046182141855,0.1555373544500145,0.033566310190069934,0.38594372352619777,0.033979537904225345,0.10787059538134924,0.008513839611902156,-0.12895616797157183,0.02371697194189792,0.036284139805974544,0.007051695032896647,0.045673291718775155,0.014810253625004285,0.04761144391156633,0.005468970264773779,0.05291997892314759,0.01610871036175311,-0.06809304425605474,0.008198779691912152,-0.014799341512937492,0.015858802061190065,0.2826338079470303,0.0723096026542084,-0.12355996572561123,0.003227361243698822,-0.020908768755680374,0.04242765871751897,-0.02486116307749603,0.009337615784571403,0.2108094060580558,0.01740190268835637,-0.202153488090151,0.026368876020125363,0.10523252151663959,0.011694798519571954,0.08940043452174201,0.01155356009480478,0.2602478337124067,0.011595351892571158,0.18991095065601937,0.014255176701978789,0.3710177039650336,0.06316281563601112,0.36649935065031825,0.03235769107219847,-0.008236613944938631,0.01418226309854106,0.11920238862329624,0.011626045469838711,0.04517869844585663,0.012144334929331447,0.1737803112216765,0.021171682871363184,0.0028814391466648326,0.01006518274096935,0.10130922443294593,0.01505618487769769
HD-156854,0.2201374145142776,0.028123628336184925,0.09510961146479002,0.040486920840392536,0.14455879851855724,0.05179808335950876,0.0430059321666309,0.014690047031237687,0.024252508530105077,0.03751754315383866,0.10097457994003087,0.014393941747377112,0.09706821162848722,0.030403748621005474,0.10403394515946239,0.00964514749021052,0.14183167414013487,0.03992057925148568,0.011926477342334239,0.0166234764212883,0.019075690773754816,0.03340667789888391,0.159069289607513,0.09410928100127088,-0.12514919435074856,0.006405462351056869,0.053794406762589064,0.06078866922740903,0.01636370394750125,0.016294479980340063,0.22978258088510947,0.030262684797704734,-0.10636599359938148,0.04512435971442286,0.16903213360345437,0.018723766596942464,0.18498601847341772,0.022944271543184527,0.2505266819907732,0.025165171517138284,0.27302152507493926,0.030816192632185043,0.5881440475161498,0.08080937208853,-999,-999,0.017163962659634158,0.03073868974465874,0.17369487377439197,0.025983097108565188,0.23721879050948647,0.024406729111689392,0.3126103506282848,0.03706409767792004,0.18851334406938958,0.023355714915777998,0.17111699192540847,0.023567911728287337
HD-157527,0.2605120491303858,0.020653012965605972,0.042463178813055114,0.03548978410204554,0.056756030724109896,0.03995470888626409,-0.005589677491298739,0.010339979750062412,0.05728886480173795,0.0268568048705253,0.10482423214739821,0.009259373079482167,0.13606606089353362,0.019200268767231896,0.12791023693841344,0.006755543902270465,0.11662229192644918,0.02293831115442683,0.06511905572066395,0.01077384460627233,0.0585699493612481,0.021417901434445153,0.1335650606755458,0.07769665769819149,0.015232770364428883,0.004166367991243037,-0.0015018172946788533,0.047714203232816464,-0.06900707092888997,0.011565706961903217,0.26372730263380695,0.021134824082214437,0.008106630340451948,0.03179225755661085,0.19244167166730403,0.013731309335668563,0.2802803830925422,0.014983144619178627,0.25180202195694296,0.015931320217921464,0.323132514085263,0.019297630172986732,0.6928909664764061,0.06802824042881356,0.5380268690267642,0.03318799367090718,-0.0016298487431430364,0.019010199065047344,0.0669553346353084,0.015178448814876835,0.19920484671875194,0.015789346584281123,0.21301340315750078,0.02541484165629369,0.1421192083425004,0.014127490226375057,0.062731995291419,0.01670350570563239
HD-162049,0.27159784097707457,0.04557923773717976,0.03016699043234189,0.053141684772285445,0.08899991636357646,0.07901506687108244,-0.015324397696604528,0.02478518784990411,0.033474939408435544,0.06579870310366567,0.10830176615653025,0.028990967174200154,0.08995120557950942,0.06018003017457428,0.11493354652431492,0.016684270880380738,0.1348056950595496,0.08473798532054233,0.04842794007963445,0.031318810194430974,0.02867507424807242,0.0633892084060832,0.08178528535998991,0.1445661858853817,-0.029684949297863084,0.01232308252328549,0.042232563326599915,0.09665444676691214,-0.024693704873335665,0.02739750236188599,0.2946799497386581,0.054888056049912995,-0.025121191726430625,0.08989746747100363,0.1787604180377661,0.03166848320224508,0.27393941121935056,0.04528912651594459,0.2599278165999302,0.04643400005957938,0.36134436046944357,0.05962246154844789,0.6960033062733277,0.10672351562201161,0.5930822918071073,0.1808100368278001,0.11282089101139198,0.06428608245073501,0.19451138303611876,0.04142963735684531,0.2769941608611197,0.04703846820967685,0.28508251675962987,0.0836652983948234,0.19375063117445146,0.04674952039733318,0.08945284663740115,0.048181429641851514
HD-163145,0.24238085831143297,0.0168046182141855,0.16666305563200867,0.033566310190069934,0.18820019037240032,0.033979537904225345,0.11654002572622313,0.008513839611902156,-0.19488142710936207,0.02371697194189792,0.09376564168842977,0.007051695032896647,0.031292799456690834,0.014810253625004285,0.03834500437136508,0.005468970264773779,0.04010775602657868,0.01610871036175311,-0.09954968042765733,0.008198779691912152,-0.007245885790214124,0.015858802061190065,0.22824660712416966,0.0723096026542084,-0.1944993958926432,0.003227361243698822,-0.08179803507660777,0.04242765871751897,-0.07243459254306689,0.009337615784571403,0.17270065271012033,0.01740190268835637,-0.20965267823394595,0.026368876020125363,0.18057099316837155,0.011694798519571954,0.10590939129420636,0.01155356009480478,0.26683886875394913,0.011595351892571158,0.19316811706006307,0.014255176701978789,0.40944320819305224,0.06316281563601112,0.19824751196192525,0.03235769107219847,-0.01880113614442025,0.01418226309854106,0.07771177298455856,0.011626045469838711,0.07985023802283886,0.012144334929331447,0.2472658381760211,0.021171682871363184,0.012476921907998331,0.01006518274096935,0.12517822125125366,0.01505618487769769
HD-163652,0.330520945155921,0.027903677184270212,0.1931064103617195,0.04033466095214703,0.057116229717741884,0.051453734414184875,0.09018572818430703,0.014565005422637823,0.13480182673425523,0.03719470607675624,0.16768903441440253,0.014243504857780776,0.06816542474443268,0.0300771448292171,0.10201426386518977,0.009563958734638967,0.2031037380003915,0.03942911506868063,0.02809792847757176,0.016453915709321386,-0.043217817247811485,0.033063816108639114,0.029537541714993676,0.09362000928369656,-0.43931100772882337,0.006341151189746065,0.002390281110229875,0.060406484300717905,0.1241675715311118,0.01616474771465382,0.06956212160144762,0.029986954034399185,-0.2010886202893425,0.044717111757581834,0.08619093821552087,0.01857855748774801,0.03337479471632013,0.022713557765785347,0.1384594365585321,0.024902162370376825,0.23919721640757713,0.03048771075914815,0.4749636996874631,0.08043919575098417,-999,-999,0.08903215417236598,0.030402992737807964,-0.011906602398376709,0.02563598125700429,0.23819575047778782,0.02415683288481157,0.3178690564425921,0.03672763554960301,0.15181017961016563,0.023086306948192012,0.1540095869437749,0.023353551762914853
HD-165135,0.5355576370975442,0.0168046182141855,0.19668137002748132,0.033566310190069934,0.0583425717299616,0.033979537904225345,0.1751068637323821,0.008513839611902156,0.23521082626813772,0.02371697194189792,0.10343040956759117,0.007051695032896647,0.24962267689826126,0.014810253625004285,0.2644479508034342,0.005468970264773779,0.28777366496354595,0.01610871036175311,0.10866411616551841,0.008198779691912152,0.1496184721641275,0.015858802061190065,0.11001515038574439,0.0723096026542084,-0.47869835965542584,0.003227361243698822,0.22180194688963872,0.04242765871751897,0.30020200116052853,0.009337615784571403,0.34050792705155053,0.01740190268835637,-0.26847992141320554,0.026368876020125363,0.21219803447827845,0.011694798519571954,0.18620971115286106,0.01155356009480478,0.3875225715577235,0.011595351892571158,0.36365872034077124,0.014255176701978789,0.7883005515917889,0.06316281563601112,0.5132642584771155,0.03235769107219847,0.1555829974340588,0.01418226309854106,0.022412658573478406,0.011626045469838711,0.4331284661327977,0.012144334929331447,0.4153740923878547,0.021171682871363184,0.34967038205443723,0.01006518274096935,0.029267342898755114,0.01505618487769769
HD-16522,0.24803108091109283,0.01946877941929584,0.20207307093980975,0.03477452434204176,0.19552112481407202,0.03795186143246292,0.10265659031922136,0.00971401783702415,0.11562547017558944,0.025838022269378175,0.12452872804955996,0.008470222064558528,0.10547581145434293,0.017663114829890476,0.08904627658380236,0.0063198258608945885,0.15989390212762866,0.020516940795032863,0.017946440515607367,0.00990514486119945,-0.021951000788976716,0.019694001751443573,0.06778701881172888,0.07538297402185763,-0.30259643103216116,0.0038308592241008965,0.030194699895779165,0.04582844262871428,0.14732230251081796,0.010817837778640595,0.04096363405286177,0.020010598735300967,-0.31301020548788405,0.03009297019930708,0.006300295166696612,0.0129546140254905,0.003400270443085371,0.01385264642241725,0.05965799402199978,0.014555058779886875,0.16694566530398072,0.017609782381196308,0.35007008178575005,0.06574922055451436,0.4450278018685274,0.03242344511802196,-0.19114329242676786,0.017392643083996268,-0.028206531325078332,0.011850549804333518,0.054626924505464504,0.014489855359616869,0.11780033920706842,0.02367788755196944,0.052573129297038584,0.012802780715576402,0.14511551162717312,0.016139156468144827
HD-165760,0.2566468538035551,0.0168046182141855,0.04455060299738567,0.033566310190069934,0.11847585265669136,0.033979537904225345,0.03798160196748007,0.008513839611902156,0.04125256041316949,0.02371697194189792,0.09219958519662613,0.007051695032896647,0.06690662866347197,0.014810253625004285,0.08169895863312128,0.005468970264773779,0.14498988320560646,0.01610871036175311,0.0006697645243675873,0.008198779691912152,0.009109660254256413,0.015858802061190065,0.10321909525517836,0.0723096026542084,-0.014123935508830288,0.003227361243698822,0.013895104192680252,0.04242765871751897,-0.010809192740499407,0.009337615784571403,0.26590860112161485,0.01740190268835637,-0.09991108447911468,0.026368876020125363,0.18454743923955097,0.011694798519571954,0.1880148965060217,0.01155356009480478,0.26795693924954134,0.011595351892571158,0.28020633178614074,0.014255176701978789,0.6142023501929437,0.06316281563601112,0.22304946045551977,0.03235769107219847,0.012501824346071944,0.01418226309854106,0.16241342126672476,0.011626045469838711,0.23085626881695462,0.012144334929331447,0.2584705578858675,0.021171682871363184,0.15775907795436805,0.01006518274096935,0.12914752771938082,0.01505618487769769
HD-166063,0.4053106390327081,0.0168046182141855,-0.00944769866435774,0.033566310190069934,0.19584815458371135,0.033979537904225345,-0.03811507236229722,0.008513839611902156,-0.06117785834399353,0.02371697194189792,0.050906592778673806,0.007051695032896647,0.10926852592117736,0.014810253625004285,0.09881092140340955,0.005468970264773779,0.1387523623563482,0.01610871036175311,0.0021709226231863415,0.008198779691912152,-0.029888305998946374,0.015858802061190065,0.2782819833262384,0.0723096026542084,-0.11809306757328603,0.003227361243698822,0.07040527951557468,0.04242765871751897,0.009756441438455998,0.009337615784571403,0.31368581757522634,0.01740190268835637,-0.01842141113185708,0.026368876020125363,0.19607357672352638,0.011694798519571954,0.19972161991153028,0.01155356009480478,0.3229281943740324,0.011595351892571158,0.27786017852271305,0.014255176701978789,0.3957536990115483,0.06316281563601112,0.412411658125777,0.03235769107219847,0.18137320309890054,0.01418226309854106,0.16680729788235776,0.011626045469838711,0.2616750755443402,0.012144334929331447,0.3817677800105294,0.021171682871363184,0.24524601467448387,0.01006518274096935,0.11151418898614934,0.01505618487769769
HD-166599,0.2363674307830211,0.02627142456546783,0.07439713166044357,0.03920661433891199,0.10901042169328065,0.04891210797368313,0.03478035570811171,0.013639594628748216,0.043468854566478615,0.034818582591770814,0.1132562026074845,0.013135808513082492,0.04834945541222155,0.027649879015459972,0.07129503524775384,0.008957273035473324,0.11711781611570324,0.0357718440392196,0.01917655817400554,0.015195639841748435,0.002600061081714816,0.030486929770720414,0.06181913448429008,0.09001605884551957,-0.0772152989599649,0.005862590711632482,0.01634273435549702,0.05759732930594665,0.013196651589442748,0.01519352663859537,0.21993265744364332,0.027959890577431257,-0.15804824429524103,0.041723473843114735,0.14834629912783356,0.017505310560146845,0.1706566045304413,0.021003731376628816,0.23558310127540402,0.022951207428716532,0.2625202026124177,0.028043040542803,0.6101942380449559,0.0777240381135398,-999,-999,-0.04520047902670421,0.02789513499214156,0.1524878463351199,0.021673290542725796,0.2140000604677153,0.02230826420323131,0.19499206585151704,0.03422207961086434,0.15731091143426731,0.021093065827077068,0.15779396393629475,0.021789391383322334
HD-16815,0.3012922838167703,0.0168046182141855,0.26089771740513357,0.033566310190069934,0.16569793230930963,0.033979537904225345,0.11286030227119703,0.008513839611902156,0.11793519198203761,0.02371697194189792,0.18285570095144824,0.007051695032896647,0.11697962421905578,0.014810253625004285,0.12542843796007477,0.005468970264773779,0.19497274965191658,0.01610871036175311,0.018013872187057745,0.008198779691912152,-0.02121305901758397,0.015858802061190065,0.04600024868511199,0.0723096026542084,-0.4645623870057022,0.003227361243698822,0.05003701675477956,0.04242765871751897,0.1556616950177086,0.009337615784571403,0.10362797142811317,0.01740190268835637,-0.3216116516052957,0.026368876020125363,0.04543159869860347,0.011694798519571954,0.026064197563261962,0.01155356009480478,0.14684258594763056,0.011595351892571158,0.1719647611951758,0.014255176701978789,0.4454707078251029,0.06316281563601112,-999,-999,-0.13742699916070433,0.01418226309854106,0.010316657895813042,0.011626045469838711,0.17437270860534393,0.012144334929331447,0.2397431199085608,0.021171682871363184,0.12858546051166286,0.01006518274096935,0.17843848924268318,0.01505618487769769
HD-169370,0.17741632623223325,0.04566922653063213,0.3676310509645262,0.053217389128353144,0.2840797717595738,0.0790853839481873,0.1268281757241267,0.024837857011580797,0.04542723641372959,0.06614136523570988,0.1685790373832197,0.029093217920592468,0.16407638151160325,0.06032227032503389,0.16721562225104283,0.016721079034674582,0.1866239640636813,0.0849898835472665,0.036856535853983026,0.031389982202438625,0.015327991570435628,0.06355749162983484,0.02522044734294404,0.14479112374240002,-0.3635109912839738,0.012355270593156394,0.04711406130738638,0.09682151781041418,0.0628865851841578,0.02745839820720503,0.02598055181927167,0.0549902737750449,-0.37415481104218884,0.09032040567254354,0.017954601341016785,0.031736181175216885,0.009928770721484112,0.045453683194560585,0.10354613467104831,0.046514316211722515,0.17220031479132203,0.05977067943976988,0.4592525083912894,0.10656756060924684,-0.5322520119504368,0.17659447496618702,-0.2835628742259534,0.06452645370133564,-0.0042060069397980016,0.03840860734551039,0.04443314463847461,0.047177408236085155,0.21372896701988398,0.08421504399293113,0.0626809125928102,0.046854507186023686,0.25706447981838065,0.04832414388472511
HD-16975,0.24773564572017748,0.04499333886307412,0.03756920137088848,0.05273762823117399,0.06049272836409891,0.07862840278785799,0.02011698130680245,0.024451520738282904,0.04664475079639019,0.06503977397391636,0.10998834730824528,0.0283511626432556,0.06088060642514137,0.0593014010840873,0.07246418323257764,0.016454458034117696,0.12833799835871418,0.08312430179243978,-0.0037455803789735575,0.030892926229274222,0.003038387044626778,0.062355809787447106,0.04456706275279487,0.14329077904972812,-0.034856120183239914,0.01212226557871898,0.014660746117448942,0.09555634904187593,-0.023400229783917037,0.026999702422309122,0.2624065341064774,0.05428231685363821,-0.08252575940171425,0.08726910123438192,0.1813285753017122,0.03133242417603868,0.19711816412172642,0.0442588884923929,0.272884966217821,0.04593137711331097,0.2941178804785096,0.058689908184345156,0.7492460519895414,0.10770662544955921,0.32001005288121853,0.1844993932943355,0.08365363960102556,0.06273878847244566,0.12509887794278918,0.06855007859411633,0.26317773581228715,0.04618948140124482,0.2606225740285285,0.08027638691956958,0.1684083343470092,0.046105008256255554,0.0832923837793983,0.04731077140616213
HD-169836,0.20007386938746835,0.027119936680944114,0.0861949870999314,0.03979241763109091,0.10079038033201998,0.05022678272467854,0.030577383729972818,0.014118680769586445,0.037089705766135184,0.03604433280272392,0.12278613802984131,0.01370685612956376,0.05274630512838735,0.028912966409005956,0.11605613434466534,0.00927325080394312,0.1765149495183866,0.03767791574949128,-0.00454816437987191,0.015848176220685066,0.0165829644336401,0.03184206412344221,0.07623111032016355,0.0918766903569314,-0.13625483637842167,0.006111686065766989,0.035874985192686226,0.059044723057270536,0.06663874370859701,0.015699954834176456,0.21185472830944613,0.02900435188934428,-0.14593450960505733,0.04326596085383365,0.1677253538519462,0.018059957964725808,0.16231060689862994,0.021890246259291844,0.24560367889188223,0.02396276182585787,0.247746151899852,0.02931345216632772,0.6400453410530392,0.07911967063941878,-0.6364789443171652,0.11955014381274838,0.05267621389046129,0.029202120408802452,0.14434012289437165,0.024399214972807736,0.2724984868020888,0.023265684757007764,0.33094271088427085,0.03552856715793558,0.1777344983210044,0.022125806138903737,0.1599838712347713,0.02258885457286211
HD-171759,0.2419641280958904,0.0168046182141855,0.3531432420361147,0.033566310190069934,0.31718197013050875,0.033979537904225345,0.20325804029367756,0.008513839611902156,0.08236881091775117,0.02371697194189792,0.12411894344151649,0.007051695032896647,0.14597453012658626,0.014810253625004285,0.1514911301774513,0.005468970264773779,0.19725008023135415,0.01610871036175311,0.00029480203852807335,0.008198779691912152,-0.02594144514873009,0.015858802061190065,0.12181582809712821,0.0723096026542084,-0.562629526001851,0.003227361243698822,0.04331382580422782,0.04242765871751897,0.15385113193781902,0.009337615784571403,0.04074840806825558,0.01740190268835637,-0.3938802671787338,0.026368876020125363,0.0008009894987628385,0.011694798519571954,-0.03505184131069381,0.01155356009480478,0.11640969539802909,0.011595351892571158,0.15522089950774198,0.014255176701978789,0.37746594361018493,0.06316281563601112,-0.04063045393516185,0.03235769107219847,-0.19461279012028343,0.01418226309854106,-0.06998005189952594,0.011626045469838711,0.02535279132673235,0.012144334929331447,0.2057035955531817,0.021171682871363184,0.04940661243003909,0.01006518274096935,0.2525474167243739,0.01505618487769769
HD-172211,0.24111754194471002,0.029054057973479333,0.015015677656900817,0.041131395287876696,0.12270147673620668,0.05325480049935569,0.027536404772120618,0.01521800710836675,0.021408619789772043,0.03888316722598289,0.08778737060695971,0.0150295637381768,0.06703625388155404,0.031784830126796296,0.05980515069795592,0.009986781747433587,0.09668483693868124,0.041999568266973875,0.00912643239781822,0.017338745730572723,0.026981161236022455,0.0348569784961589,0.10157928659058113,0.09617908439394039,0.033197787826570124,0.006677118791047299,0.012136248484372114,0.06240545148107548,-0.042097218755952015,0.016839989225466295,0.2740865528628075,0.03142894089607194,-0.07355829224408383,0.046847055765892764,0.19439768976308391,0.01933653833855538,0.20031296283037886,0.023918699519371037,0.24471119920570977,0.0262749424587398,0.27132730872476457,0.03220084687672331,0.6154367940393863,0.08237468565217546,0.7161315100060341,0.13789732037270702,-0.04156306892632555,0.032152754986923826,0.11835071883115189,0.02745156888891342,0.17246651814313824,0.025462939548120483,0.22229825976706818,0.03848717559250614,0.10204445525440375,0.02449469989822839,0.09973614301987681,0.024473596211606826
HD-17374,0.21639843478041537,0.026687633813148745,0.1542557967935772,0.03949381008730974,0.16791712984205037,0.049555466603552624,0.08498351054534997,0.013874171880911926,0.0718333098014175,0.03541766128842258,0.14010906193882533,0.013414856429581899,0.09336731759821654,0.028269750099435272,0.11274672860368219,0.009112457776775733,0.16584813252304303,0.036707923880667334,-0.0008064847455724472,0.015515419448026035,-0.009217838939323542,0.031155225198244124,0.055207570281177454,0.09092577425976796,-0.23159994568532244,0.005984861908331027,0.039463031659887904,0.058304328229198905,0.04155242191725683,0.015442392564110681,0.16230600713223686,0.028470084822231557,-0.20706521578229758,0.04247693605689074,0.11123356414773272,0.017776688939966034,0.11343717671666653,0.02143809282287593,0.20512362569898046,0.023446863231630484,0.2515851919280306,0.028666274189792257,0.591090180263822,0.07840501375660036,0.059106599697276,0.11052912911658562,0.008575727667316013,0.028537137958173017,0.09144407452698583,0.023162380964387035,0.24348955269222788,0.022777111276487755,0.31686115596613396,0.03486383898416676,0.1588113333586432,0.021598909616037745,0.1845048300428411,0.02217848031469212
HD-1737,0.4182313046688151,0.0168046182141855,0.05728413058226248,0.033566310190069934,0.25484049165748424,0.033979537904225345,0.04312166668413711,0.008513839611902156,0.04811648794768611,0.02371697194189792,0.10239291469667332,0.007051695032896647,0.16145577265972924,0.014810253625004285,0.11954333838113773,0.005468970264773779,0.10823079246232584,0.01610871036175311,0.06626371821732727,0.008198779691912152,0.0542981602352928,0.015858802061190065,0.19246941551166688,0.0723096026542084,0.004482001709934708,0.003227361243698822,0.015603062735516843,0.04242765871751897,0.011462156335258322,0.009337615784571403,0.2571008814570715,0.01740190268835637,-0.04244790840216514,0.026368876020125363,0.14302384926743808,0.011694798519571954,0.22536601977955067,0.01155356009480478,0.20329253535388428,0.011595351892571158,0.25607226546349415,0.014255176701978789,0.4864288063396845,0.06316281563601112,0.5823037696795481,0.03235769107219847,-0.07511517200602813,0.01418226309854106,0.14424012410024115,0.011626045469838711,0.043638361591097,0.012144334929331447,0.09437591104170198,0.021171682871363184,0.05949457088167667,0.01006518274096935,0.05775243683879923,0.01505618487769769
HD-174295,0.26857612054814595,0.023231687045165088,0.15905560619195114,0.03714115341545195,0.09562509859503876,0.04416055221440745,0.06749473829414554,0.011874740730047118,0.09265216205099669,0.030357609053981882,0.17530279101371954,0.011061537615469852,0.08537851314351164,0.023053846924172557,0.10693377943027588,0.0077846798081989705,0.18220986419754126,0.02883036317372221,0.005896650426212565,0.012815755424153953,-0.010623891783422157,0.025559031396270034,0.03325399077114788,0.0833104582418844,-0.3010739069135838,0.004952171922833421,-0.008895597531061061,0.05230625882795893,0.034179619398297556,0.013291542645457413,0.14661544255484416,0.024193604043906747,-0.20391757722889914,0.03621419957014077,0.10550809610227574,0.015484917542682363,0.1052940303027573,0.017760135233958793,0.2078476865449045,0.019214528256966863,0.24210558012289318,0.02336159096262866,0.5925196552555397,0.07265455689103167,-999,-999,0.0940732479762425,0.02308386946727985,0.07491363446373611,0.014543056323636804,0.28151786077304,0.01881706119229569,0.33685539520323116,0.02947073938582943,0.16607130462735664,0.017332861422106154,0.1226686978699426,0.018894722664166478
HD-175219,0.3410960493414991,0.019006152326096298,0.24429764118680358,0.03449554496589401,0.20204603903131518,0.037169639705135295,0.09442077301513846,0.009468501380794107,0.1281522184953116,0.025440291600330112,0.15849161546926793,0.00816017719316995,0.10349605808862947,0.01705599252966551,0.10547601764696556,0.006145755720742403,0.20517345596147057,0.019571189417589285,0.010419149781138694,0.009562762287374252,-0.030164000263385893,0.01902046277797351,0.058931194966418354,0.07447947072410337,-0.42930006838161544,0.0036984093024766693,0.036619641116348356,0.04509203322462472,0.14314937834571284,0.010521493848388646,0.1208992921509478,0.019571439500008957,-0.296727105170322,0.029429267202635744,0.0628191125342295,0.012647051701345264,0.03603405080423651,0.013407746613505885,0.13713695167773807,0.01400832493112831,0.18806840166105693,0.01694625833537579,0.43088713660922334,0.06485454180927716,-0.20952546743067219,0.03240806292105638,-0.00522890934113085,0.01674949906339092,0.04371169036167272,0.011198479182609813,0.18543139494035815,0.013981292937483935,0.2481418630442746,0.022992125401138264,0.1329621270735694,0.01228255526376643,0.19228616670848914,0.015911975509574388
HD-175401,0.23606428818203395,0.040866127113524026,0.02120064753773787,0.04956541439111133,0.13041590619194598,0.07295672184867605,0.04642911796033354,0.0217938431068634,0.013261784590012815,0.0578990531588064,0.08369336941920658,0.02399438308793081,0.04812470616800402,0.050957305767944584,0.0562053739180246,0.014497959735495374,0.10067947372429165,0.07064191194837266,-0.001667277231990505,0.027141050070365023,0.010769654753389424,0.05453280187867853,0.10099246158403508,0.12936172518953779,0.028312065550778365,0.010460651103465186,0.0021329784641807015,0.08635878628252326,-0.04572397373712328,0.024034234352282496,0.23506377592466407,0.04776941434202743,-0.09341172200101655,0.07145648226425617,0.16939138647668056,0.027647097809236743,0.19073654044348137,0.03761634698299757,0.22448119253346,0.04124800220847326,0.2658111599527586,0.0512755917126236,0.6166533761540383,0.10368780274201639,-0.2566054505248335,0.16607781351392442,-0.05694744483442615,0.051541214743087406,0.1246200103437104,0.04753032557625429,0.15971653496819424,0.03975304566479825,0.195949057845484,0.0602685275085386,0.09802409243298366,0.04031855017460241,0.09880024146900891,0.03869539441246253
HD-17793,0.3894971281030376,0.019403272541439292,0.026075240070813188,0.03473500606125971,0.10281554870122778,0.037841093487687015,0.012927374964160368,0.009679288883086126,0.09389161757696629,0.025781695169439206,0.09333605888668244,0.008426386514400457,0.09535587283401067,0.01757739522386923,0.10441105857280138,0.0062953139266062426,0.1372552594537929,0.020383018783937695,0.0633680191542257,0.009856772256495049,0.01986545674339235,0.019598633772051854,0.11803651751377375,0.07525502765931077,-0.03051948287154682,0.003812155925358485,0.048956940930535375,0.04572415904504862,0.011012524262015932,0.01077602668900649,0.24793845635523315,0.019948413943281968,-0.05554614464213825,0.029998986684941997,0.139681979338506,0.012911216364261506,0.18792098878435054,0.013789771827967255,0.2046694552021503,0.014477988000903455,0.3064249185703126,0.01751597475276609,0.3125260532278151,0.06562270723122497,0.4530405906063276,0.032421240625949976,-0.003798301689013406,0.017301985706249086,0.06757022718526395,0.011758191152375575,0.1613519527023119,0.014417877402715502,0.18153526049537982,0.023581047640044036,0.13145412857904937,0.012729219363510125,0.07920779862352266,0.016107229521083018
HD-179443,0.2363723095486067,0.02001516832162268,0.0707924172131024,0.035104338279110386,0.033038260300337324,0.03887585922118396,0.027810578039612316,0.010003254933078229,0.07213239149681541,0.026307959223445337,0.14627905625234505,0.00883506807741932,0.05496039939379807,0.018375146838475305,0.07332357343449994,0.006522577071822357,0.14933545403219753,0.02163405097880554,0.019973566124758903,0.01030728189079891,0.004428539781717117,0.020489420529349014,-0.0037018210832754084,0.07645032140002186,-0.12331190776096804,0.003986247950118967,0.0011209552847618875,0.0466983864664937,-0.0013702615552550756,0.011164728536664231,0.20515605773957607,0.020529289516763204,-0.14350119126451574,0.030876939700812525,0.15245544461079127,0.013314750738867422,0.17846422068007584,0.014375625711535662,0.24739644982308043,0.01519384492893253,0.2979970241557589,0.01839039257010018,0.6831410692865756,0.066802504526094,-999,-999,0.10606550439013962,0.018143825418625536,0.21809561250977452,0.013384118108825444,0.3024297760090332,0.015089815446939662,0.29207574330876807,0.024482423845677875,0.20551456292902648,0.013415140769347245,0.1128278224935858,0.01640248330653285
HD-181517,0.2425167932424719,0.028261771932603673,0.06077025091642255,0.04058256820360603,0.13271940375990623,0.052014359859268985,0.0429383819185537,0.014768534552795904,0.016373692071794316,0.03772030433633894,0.10524658318828777,0.014488389882427623,0.06682000598654525,0.030608852719621018,0.06849914041725444,0.009696053672450175,0.10627027800638536,0.0402292512908911,0.01422525879950151,0.016729877050314763,0.014416321880523802,0.033622014388449306,0.0949292786622751,0.09441658020785541,-0.037251489385112385,0.006445835361991648,0.018135093851422673,0.06102870976768846,-0.012305741814468307,0.016375805816467495,0.22959025095715335,0.03043585535459939,-0.12210310776362562,0.045380136390494805,0.1628763780968905,0.018814896397420296,0.16587585881163386,0.02308910170526891,0.22304923852559447,0.025330224572351588,0.24221113698257593,0.0310222698623657,0.5414492096752268,0.08104183800523745,0.2985427729298147,0.13038149267128182,-0.09897399899481216,0.03094924505464185,0.08059147971812577,0.0262011139057539,0.1732750196100921,0.024563637698270458,0.1967908161360912,0.03727540756215348,0.1105071197191253,0.02352488906363981,0.09407054889788681,0.023702491306662507
HD-18322,0.16123246284340434,0.0168046182141855,0.19528333498852016,0.033566310190069934,0.19713361653762343,0.033979537904225345,0.09483691413302944,0.008513839611902156,-0.012307189338081254,0.02371697194189792,0.13332984031391718,0.007051695032896647,0.11144206774964147,0.014810253625004285,0.11011856255197795,0.005468970264773779,0.14194790289299045,0.01610871036175311,-0.003332034135139453,0.008198779691912152,0.010821846848358324,0.015858802061190065,0.09947239547181555,0.0723096026542084,-0.20795620165236153,0.003227361243698822,0.027300219635193718,0.04242765871751897,-0.005237953390673844,0.009337615784571403,0.1700428545362584,0.01740190268835637,-0.19941503230503896,0.026368876020125363,0.15315901443066318,0.011694798519571954,0.1284771895435718,0.01155356009480478,0.24473786935266592,0.011595351892571158,0.22384512455726632,0.014255176701978789,0.5564940700864021,0.06316281563601112,0.10246645077757124,0.03235769107219847,-0.07161602644671444,0.01418226309854106,0.12285756096515657,0.011626045469838711,0.20361641924023413,0.012144334929331447,0.27848134094466725,0.021171682871363184,0.1378002188557639,0.01006518274096935,0.17770097498968282,0.01505618487769769
HD-188114,0.23596660462223534,0.0168046182141855,0.22465443091276877,0.033566310190069934,0.06608267786101246,0.033979537904225345,0.08321638490570812,0.008513839611902156,0.03477767762201994,0.02371697194189792,0.15233407139789457,0.007051695032896647,0.0661759723408763,0.014810253625004285,0.10637254247084976,0.005468970264773779,0.16261917459503744,0.01610871036175311,-0.042112516169128617,0.008198779691912152,0.002291879070058178,0.015858802061190065,0.08941707114426928,0.0723096026542084,-0.4131879741469265,0.003227361243698822,0.013599085436292901,0.04242765871751897,0.020396682458499793,0.009337615784571403,0.12254429643710599,0.01740190268835637,-0.2439610241025258,0.026368876020125363,0.1219452336961181,0.011694798519571954,0.0891622397771486,0.01155356009480478,0.24227309551732504,0.011595351892571158,0.2240731894048063,0.014255176701978789,0.5840452608141425,0.06316281563601112,-0.2131325587290797,0.03235769107219847,0.07234061155183702,0.01418226309854106,0.18283292896488762,0.011626045469838711,0.33106530187755756,0.012144334929331447,0.3931375431756091,0.021171682871363184,0.20555686406386037,0.01006518274096935,0.21766325096547556,0.01505618487769769
HD-189005,0.4641538857417657,0.0168046182141855,0.08329140625411208,0.033566310190069934,0.04424014960910577,0.033979537904225345,0.03943229963791234,0.008513839611902156,0.12129272197426383,0.02371697194189792,0.13685090347036227,0.007051695032896647,0.01033537112064764,0.014810253625004285,0.08414100538985458,0.005468970264773779,0.18814739393095786,0.01610871036175311,-6.634485384713479e-5,0.008198779691912152,-0.046901291564015735,0.015858802061190065,0.04459767377235474,0.0723096026542084,-0.25231710662057333,0.003227361243698822,0.008031161404517151,0.04242765871751897,0.059974330359191946,0.009337615784571403,0.3451359449842658,0.01740190268835637,0.0035580403840408947,0.026368876020125363,0.2562292955295189,0.011694798519571954,0.23190467777871202,0.01155356009480478,0.33428944697171475,0.011595351892571158,0.3795412342996301,0.014255176701978789,0.716132641892306,0.06316281563601112,-999,-999,0.3528846846986386,0.01418226309854106,0.13555560417611717,0.011626045469838711,0.3805791344493731,0.012144334929331447,0.3719239344318072,0.021171682871363184,0.2384357600114288,0.01006518274096935,0.1497654310364584,0.01505618487769769
HD-190056,0.36082661148304285,0.0168046182141855,0.7301566189119516,0.033566310190069934,0.41695696651116665,0.033979537904225345,0.3021825938692237,0.008513839611902156,0.20146585341007361,0.02371697194189792,0.30449039905671144,0.007051695032896647,0.21889712663411826,0.014810253625004285,0.3178031863552039,0.005468970264773779,0.359983785629051,0.01610871036175311,0.06342212402411429,0.008198779691912152,0.0008334069687695456,0.015858802061190065,0.03878723509245996,0.0723096026542084,-0.7475380791232805,0.003227361243698822,0.09132049533311959,0.04242765871751897,0.3098659872541382,0.009337615784571403,0.12115049230702982,0.01740190268835637,-0.4272455072916731,0.026368876020125363,0.08157066178780181,0.011694798519571954,0.05133443676723966,0.01155356009480478,0.25862855822599906,0.011595351892571158,0.31605954728562724,0.014255176701978789,0.4304530785155722,0.06316281563601112,-0.5040664331607626,0.03235769107219847,-0.2690185740136621,0.01418226309854106,-0.08706437742281847,0.011626045469838711,-0.05033701316889712,0.012144334929331447,0.17930105137750163,0.021171682871363184,0.020296490351577767,0.01006518274096935,0.36770504335007326,0.01505618487769769
HD-192947,0.24246287277955028,0.0168046182141855,0.050509234909079354,0.033566310190069934,0.11382790693990033,0.033979537904225345,0.010337198104152151,0.008513839611902156,0.02778405478693516,0.02371697194189792,0.12747169150360063,0.007051695032896647,0.13977320619402625,0.014810253625004285,0.11699228349695215,0.005468970264773779,0.13084562308509953,0.01610871036175311,0.05893242809402918,0.008198779691912152,0.038506539138648904,0.015858802061190065,0.09984345539630071,0.0723096026542084,-0.014850354911298297,0.003227361243698822,0.03789773959235157,0.04242765871751897,-0.03765294068468977,0.009337615784571403,0.28765714954789273,0.01740190268835637,-0.033380547318530546,0.026368876020125363,0.20389847596779256,0.011694798519571954,0.2509476629192288,0.01155356009480478,0.2600991872402988,0.011595351892571158,0.31338219046294624,0.014255176701978789,0.6527314389438882,0.06316281563601112,0.4292783060119968,0.03235769107219847,-0.001955535151459159,0.01418226309854106,0.1505311909158126,0.011626045469838711,0.20823985543479104,0.012144334929331447,0.20460838963475916,0.021171682871363184,0.16149002668732804,0.01006518274096935,0.11367636433659842,0.01505618487769769
HD-193721,0.4333830192376748,0.04098258610242409,-0.0038213078666718414,0.04968306803322955,0.20610477150204004,0.07313356700503318,-0.020947855998929038,0.021879234052524375,0.0005468383947981326,0.058174195565030534,0.06708509820687868,0.024126069183602526,0.0876387443670687,0.051245941352788024,0.09049300267112126,0.014559714785267137,0.14605471131372666,0.0710381419046206,0.006117043870245344,0.027265813325043502,-0.015799365285823097,0.05475773628524154,0.20146464911234502,0.1298597140378786,-0.060033672800304305,0.010515757542042085,0.05984469713312918,0.08666815735793686,0.01007446664929404,0.024134504342676187,0.3812606910371663,0.04798445753356541,0.01820962187181613,0.07185653297932768,0.21231532188876312,0.027769142696048292,0.24938441816793733,0.03780249425129942,0.3106364973879616,0.041408756131007744,0.34985031806947936,0.051502596341607546,0.6713566782742832,0.10399644422732195,-999,-999,0.4094803826921809,0.051859173911234624,0.2421978378787088,0.04880122585225486,0.3144182457782351,0.03996054731445304,0.4150251603325696,0.060784076619857706,0.26906888016794106,0.04050564154156051,0.1529478567258776,0.038959941131461735
HD-196171,0.21936902420992857,0.0168046182141855,0.13671330405807672,0.033566310190069934,0.14187479851901222,0.033979537904225345,0.0699683794071663,0.008513839611902156,0.05233578658299001,0.02371697194189792,0.13075794549193168,0.007051695032896647,0.07114161975614575,0.014810253625004285,0.08771767441146312,0.005468970264773779,0.14008633820587404,0.01610871036175311,-0.0070299641925411355,0.008198779691912152,0.0077025485433991625,0.015858802061190065,0.07503699256478127,0.0723096026542084,-0.18329448511626714,0.003227361243698822,0.02524936898370625,0.04242765871751897,0.012379345675427977,0.009337615784571403,0.20485670703337763,0.01740190268835637,-0.16443766071200736,0.026368876020125363,0.14487071676184363,0.011694798519571954,0.13949622768889175,0.01155356009480478,0.2248238121361713,0.011595351892571158,0.2464271997814417,0.014255176701978789,0.5998939345170822,0.06316281563601112,0.3705710864141646,0.03235769107219847,0.013488035501591528,0.01418226309854106,0.12541628516357398,0.011626045469838711,0.24031142148363824,0.012144334929331447,0.2866239873712074,0.021171682871363184,0.15224350487643465,0.01006518274096935,0.15673195212919222,0.01505618487769769
HD-198232,0.2874830008418211,0.0168046182141855,0.03530073271166709,0.033566310190069934,0.18270798101330885,0.033979537904225345,0.005511418964019604,0.008513839611902156,-0.005889264800975319,0.02371697194189792,0.10863416549473387,0.007051695032896647,0.11712648577693766,0.014810253625004285,0.11906821753869704,0.005468970264773779,0.1350816123617132,0.01610871036175311,0.04898990357881536,0.008198779691912152,0.046955864523502505,0.015858802061190065,0.16658181983859985,0.0723096026542084,-0.10484253959391973,0.003227361243698822,0.03338668443965029,0.04242765871751897,-0.026220997153856423,0.009337615784571403,0.32443631687939234,0.01740190268835637,0.00129133965772818,0.026368876020125363,0.19536286256946334,0.011694798519571954,0.2915093154949726,0.01155356009480478,0.3155836957715704,0.011595351892571158,0.3742465699771841,0.014255176701978789,0.7283067546072177,0.06316281563601112,0.5103859018812912,0.03235769107219847,0.22923992521212339,0.01418226309854106,0.24385952801459462,0.011626045469838711,0.30707052793480644,0.012144334929331447,0.37022592946683397,0.021171682871363184,0.22443482785164046,0.01006518274096935,0.15041850366662368,0.01505618487769769
HD-199951,0.29106691930984413,0.0168046182141855,-0.014174780587290436,0.033566310190069934,0.10042228315233098,0.033979537904225345,-0.07758648422940423,0.008513839611902156,-0.040483434474402225,0.02371697194189792,0.0942044255758672,0.007051695032896647,0.1385326704078192,0.014810253625004285,0.1437355489831953,0.005468970264773779,0.16860117992532603,0.01610871036175311,0.07971644576395756,0.008198779691912152,0.01270486096365625,0.015858802061190065,-999,-999,-0.06250649915000134,0.003227361243698822,0.09617106929990898,0.04242765871751897,-0.013658251442426272,0.009337615784571403,0.3312735370890331,0.01740190268835637,0.05950423055631676,0.026368876020125363,0.2246444643540189,0.011694798519571954,0.28882859673583894,0.01155356009480478,0.3214041658654266,0.011595351892571158,0.4546499699353994,0.014255176701978789,0.4989333010205823,0.06316281563601112,-999,-999,0.3451703701369486,0.01418226309854106,0.15042407572205635,0.011626045469838711,0.33746237196234313,0.012144334929331447,0.40615886546193375,0.021171682871363184,0.31219106430206717,0.01006518274096935,0.08432640556581228,0.01505618487769769
HD-200763,0.2342601207845333,0.0168046182141855,0.12905386888065518,0.033566310190069934,0.23947218252346392,0.033979537904225345,0.0930852349916228,0.008513839611902156,-0.051249477425729606,0.02371697194189792,0.08133676383280024,0.007051695032896647,0.06023215027545842,0.014810253625004285,0.05906202816454193,0.005468970264773779,0.08123733086253171,0.01610871036175311,-0.04916666059874024,0.008198779691912152,0.00876743008116232,0.015858802061190065,0.16123837263251584,0.0723096026542084,-0.165059308902192,0.003227361243698822,0.0056652468090411245,0.04242765871751897,-0.027650432179180034,0.009337615784571403,0.2365349546770244,0.01740190268835637,-0.13956209867929392,0.026368876020125363,0.15873250327513277,0.011694798519571954,0.15000973471473764,0.01155356009480478,0.27082873854816747,0.011595351892571158,0.22764420906274999,0.014255176701978789,0.5372259218446085,0.06316281563601112,0.4834961471825475,0.03235769107219847,0.05466361556007476,0.01418226309854106,0.15332669408981647,0.011626045469838711,0.1902717294930072,0.012144334929331447,0.26122374097972667,0.021171682871363184,0.10756576053446976,0.01006518274096935,0.13749993363998875,0.01505618487769769
HD-201381,0.19532569120732185,0.023466368418695618,0.06940770550873837,0.03729478690658698,0.05379719699296431,0.04453808672903147,0.019861304522730105,0.012019666392092156,0.016744937392121184,0.030719132812780096,0.143700441290462,0.011227483124669669,0.07195000795796755,0.023421792622955663,0.08988430270330533,0.007880154732755234,0.1386654050798935,0.029387310864719653,0.02756154698669191,0.01300528226110091,0.026828654366213567,0.02594879954134589,0.057196823065940816,0.0838406442635592,-0.049970057445343496,0.005025316166283072,0.023164292642392337,0.05274044264539556,-0.04209793609579787,0.013450184284265398,0.2502448640135404,0.024492226583028916,-0.07690950954706927,0.036640764031577754,0.19751074072839253,0.015645777572828305,0.21833726695010855,0.01802229069431908,0.2862310035141882,0.01952171344787195,0.3152197029160185,0.023740881194318556,0.7477504254933858,0.07306391369315045,0.18508931208223417,0.051721182730079585,0.0035053648080904387,0.023470412945198298,0.1739132410208118,0.014547498943559821,0.2993264592778196,0.019098497418723444,0.27696868375894895,0.029850347909673912,0.20150522297158774,0.017634677889988654,0.14562580082438864,0.01912628938188756
HD-201852,0.2292336813539127,0.023383868676368914,0.07286833635116535,0.037240771786474336,0.09708986757935462,0.04440536789080793,0.027508163915791167,0.011968735567991605,0.03792928192782702,0.03059204459327847,0.12856933928793807,0.011169173173600805,0.06480817372686454,0.02329246604078207,0.08189297791571488,0.007846630145062693,0.142137390396659,0.029191522612754116,0.002313210951738927,0.01293870138277671,-0.001783317794737671,0.025811783416221572,0.055103043547573505,0.08365426219204875,-0.12591802723547835,0.004999613986966281,0.012775106210844156,0.05258780947427035,-0.02768531142006786,0.013394474869925923,0.2277137174261952,0.024387254546309488,-0.11349828635311349,0.03649081133917977,0.17701663433351206,0.015589265155994412,0.17809056238661544,0.01793017203425223,0.2589397949033501,0.01941378831877545,0.28442572695956875,0.023607649863164624,0.6652997059960211,0.07292003206261363,0.36039714411618645,0.051059085732746076,0.05364215467511896,0.02333463866181555,0.13218992401450264,0.014545895347240803,0.2811407657590068,0.01899958256954222,0.3134335897503737,0.029716901975663252,0.18249745961316216,0.01752860265523574,0.13812516442991601,0.01904491690859001
HD-204381,0.27774455920613716,0.019530344476679173,0.05642203585151992,0.03481166924201455,0.042458305238285615,0.03805596613805362,0.008084346801579212,0.009746646582954379,0.044720759306229735,0.025890962701505246,0.12809520590906207,0.008511400807397755,0.039975402237500596,0.017743604812614184,0.060804273328692045,0.006342822489593672,0.13097523042121348,0.020642805926072684,0.003357463207876391,0.009950574862493325,-0.005738422498993617,0.01978363005604889,0.02229652533500423,0.07550322500094961,-0.09530827208094148,0.00384842220985843,0.019298270125716027,0.04592645391831503,-0.011913682587116614,0.01085708867193005,0.22853671124779096,0.020069041877309325,-0.13327196746547945,0.030181299738402046,0.1641604618092157,0.012995355913980483,0.17734454614994505,0.013911702320338141,0.24046783888578457,0.01462739286009837,0.28859763084948376,0.017697901865150353,0.6961497715067326,0.06586807270928409,0.4558062053234795,0.03242552489061411,0.10403832184277417,0.017477725463315517,0.17926978245007194,0.011937358546606368,0.30395277358030015,0.014557492399892897,0.277803204058809,0.023768823450610113,0.20542464289825724,0.012871886258909958,0.11584616393075817,0.016169091240835515
HD-21011,0.22931535754247018,0.0281506026886671,0.12266333698475779,0.04050559614197645,0.12419458920683918,0.0518403140060465,0.058598831594444345,0.014705375561577862,0.06087779454137293,0.0375571350258136,0.13374855062774774,0.014412386143308503,0.07065562569477504,0.03044379934580338,0.09184087663434704,0.009655092741230865,0.1344450423075047,0.039980851483886186,-0.0018119267292031893,0.016644258231048065,0.0013464866520520036,0.033448725355194615,0.0794561284573449,0.09416928491813158,-0.20157362190858857,0.006413346827364281,0.032929288762551134,0.06083554007948507,0.019679443435573263,0.016310369225466127,0.19793267625646618,0.030296498999270113,-0.1684993954301673,0.045174303558804765,0.13498367737443767,0.018741565144758183,0.1372942506563918,0.022972555917669075,0.22283092058321308,0.025197408318946214,0.24160014386402312,0.03085644580235822,0.6208377250282426,0.08085476583381036,0.26415344282394865,0.12932693031883058,0.010352297213298611,0.030779820518763417,0.13213336171630113,0.026025667423119757,0.2507349743622719,0.02443737012465321,0.28799777505961655,0.037105359318905545,0.16220154305642737,0.023388750278089794,0.13939862093675018,0.023594193298811388
HD-21430,0.3659489227475324,0.0168046182141855,0.176295302106037,0.033566310190069934,0.15475632965136416,0.033979537904225345,0.07053759860982228,0.008513839611902156,0.1276261293798851,0.02371697194189792,0.17391578529035434,0.007051695032896647,0.10976829655480969,0.014810253625004285,0.1058724748039263,0.005468970264773779,0.2225715914019653,0.01610871036175311,0.019268219043400807,0.008198779691912152,-0.050530827394740185,0.015858802061190065,0.06718282491076383,0.0723096026542084,-0.45271940427859053,0.003227361243698822,0.05679613812384626,0.04242765871751897,0.14801872113224493,0.009337615784571403,0.1709639073520871,0.01740190268835637,-0.2545550685129558,0.026368876020125363,0.06832669077368608,0.011694798519571954,0.04232755216027521,0.01155356009480478,0.16324061605869064,0.011595351892571158,0.2618346326570565,0.014255176701978789,0.5608567307337478,0.06316281563601112,-999,-999,0.11579724537379932,0.01418226309854106,0.05290962275846606,0.011626045469838711,0.2875008452444106,0.012144334929331447,0.3296533026001095,0.021171682871363184,0.20218674425363725,0.01006518274096935,0.2270370067954321,0.01505618487769769
HD-220009,0.33342869242401263,0.017295514696742495,0.6982447442038866,0.03376557640158839,0.36219515971696636,0.0346802762399035,0.3378095494387844,0.0087230053037448,0.21304677540095773,0.024097813240327552,0.3172162462890149,0.007292853216422756,0.17965593754267717,0.01531830860569575,0.3001639719786009,0.005619718626583539,0.3487925487363819,0.01686043406591924,0.044447801315559365,0.008501043737156487,-0.016909826001347605,0.016562684071208936,-0.0032481246253193152,0.07275207851869114,-0.8349925908969646,0.00333086628703042,0.08622174963687335,0.04300523015103697,0.30935319105402437,0.00960278548716134,0.16285751565899162,0.017887438370827204,-0.38268244782273464,0.027049146608742313,0.1160526448988298,0.011897532551359887,0.1098340401637764,0.011964873523006823,0.31198529178822343,0.012135955669051148,0.380875873303516,0.014849274343566697,0.49641550690099273,0.06350742301135752,-999,-999,-0.23854997712457804,0.014752597120276508,-0.1163712404442363,0.011459852296424275,-0.04622060703246035,0.01254483280411863,0.1586064673644685,0.02155007958049902,0.022598763155579127,0.01055729304121592,0.39099856650962983,0.015251077962972778
HD-22409,0.28843306687365633,0.0168046182141855,0.11698578733408205,0.033566310190069934,0.09181466133035521,0.033979537904225345,0.030524400255439232,0.008513839611902156,0.07858529730429176,0.02371697194189792,0.16221819855656516,0.007051695032896647,0.06268537133651753,0.014810253625004285,0.08254179364900363,0.005468970264773779,0.16616981657906216,0.01610871036175311,-0.004678918546924449,0.008198779691912152,-0.02930529497907841,0.015858802061190065,-0.010218576551130454,0.0723096026542084,-0.30103640265024545,0.003227361243698822,0.027960463361266008,0.04242765871751897,0.06809086398414194,0.009337615784571403,0.18372256489493471,0.01740190268835637,-0.21505723954903289,0.026368876020125363,0.10325400891036896,0.011694798519571954,0.11239026483964606,0.01155356009480478,0.2133284511018094,0.011595351892571158,0.2699387586024542,0.014255176701978789,0.6797775969410913,0.06316281563601112,-999,-999,0.13160177366553483,0.01418226309854106,0.17799231925503278,0.011626045469838711,0.3618300814817481,0.012144334929331447,0.35454603690521047,0.021171682871363184,0.23705638535456441,0.01006518274096935,0.16716593731125587,0.01505618487769769
HD-22663,0.1295867750804245,0.0168046182141855,0.09603914386039492,0.033566310190069934,0.207313495712647,0.033979537904225345,0.08016364083991157,0.008513839611902156,-0.22979849818448983,0.02371697194189792,0.09738138216842579,0.007051695032896647,0.0451836962608019,0.014810253625004285,0.013914994023922673,0.005468970264773779,0.046206843424997146,0.01610871036175311,-0.09396355484064323,0.008198779691912152,-0.01123929720247041,0.015858802061190065,0.18658522333052296,0.0723096026542084,-0.1776628496613153,0.003227361243698822,-0.07224378857619307,0.04242765871751897,-0.11757141099576923,0.009337615784571403,0.15009759030633552,0.01740190268835637,-0.17569292878013165,0.026368876020125363,0.13178112657193303,0.011694798519571954,0.15408570701504182,0.01155356009480478,0.22982525998616588,0.011595351892571158,0.195901540656213,0.014255176701978789,0.46273365887879725,0.06316281563601112,0.17917797310299655,0.03235769107219847,-0.10509752356981039,0.01418226309854106,0.09101187640407282,0.011626045469838711,0.026889684234151223,0.012144334929331447,0.19391736468998946,0.021171682871363184,0.033871496042102774,0.01006518274096935,0.19913522397909644,0.01505618487769769
HD-22676,0.28670404692814877,0.02270641345673163,0.02963446338550746,0.0367975063972321,0.11306532420182158,0.04331555703361228,-0.0077094697900736975,0.011549830600388524,0.011461012981181185,0.029548377812432882,0.10319997507565173,0.010689235221507356,0.10903089081770012,0.022229601508475305,0.10910596658484771,0.0075697239777261045,0.1321767696558922,0.027583752645642688,0.06830303381768549,0.01239007159762979,0.04097046347510158,0.024686545281360862,0.1413158311233822,0.08212379803924366,-0.027512575900072278,0.004788099580953723,0.0481240995663299,0.05133446433921237,-0.049257667599761135,0.012934537788928654,0.2849069934626406,0.023525031168048247,-0.011558644593893774,0.03525939465737001,0.1890651090013863,0.015123682358444447,0.27793381694093716,0.01717207135476044,0.2875208053964702,0.018524901321991756,0.3297241734391658,0.022509254255487967,0.6364151729368481,0.07173752928800892,0.5328763187405237,0.045623283602371716,0.06380889015404634,0.02221505484835478,0.21797552620002136,0.014534445555017999,0.26129506803182073,0.018186445233578343,0.26666878408408223,0.028621036444348373,0.20799717658971878,0.01665648376203885,0.09649447356059618,0.01837534905776821
HD-23719,0.27861770494301236,0.017601724027909726,0.045651548379473994,0.03388996710042685,0.13044247012025184,0.035117497667131715,0.04199620140778104,0.008853325478250943,0.031237271422280444,0.02433543245262747,0.09636305278892629,0.007442891613827479,0.060584278580927076,0.015628321479149884,0.06200279514565941,0.005712777820049721,0.10354109805943718,0.01732945855756782,0.007329385908313411,0.008688467779226836,0.0053276070831381195,0.017001835897212648,0.0883695738487103,0.07302820312338586,0.0022736575287651273,0.003394882626469292,0.01079295668226915,0.04336562822757102,-0.037970885736987064,0.009766256739012902,0.22725100052367908,0.018190220924137846,-0.12260673509016645,0.02747356893197711,0.14867237525237026,0.012023853616766595,0.16140362318943682,0.012220380832490746,0.21747333169246696,0.012470803612793718,0.25441220804926423,0.015218761327886847,0.5970565007236897,0.06371591395523443,0.47706629456108846,0.03237482878679062,-0.05771679147572589,0.015105622125099336,0.11630928334995733,0.011357080665177476,0.14483669253357045,0.012793902530425078,0.18419300276434686,0.02178593050641138,0.09802644211826406,0.010863272958148198,0.07373858904025388,0.01536973640225677
HD-23940,0.23563989370439342,0.01779588901784961,0.2622410732428374,0.033968878189309326,0.20084618709333524,0.035394780937532455,0.1363953643973076,0.008935902052202457,0.12204168441784835,0.024486127201434043,0.18958241095916317,0.00753788275343495,0.19218512334252338,0.01582229764324882,0.24221702855628158,0.005771409714042945,0.27175631955453594,0.01762690838382339,0.12420027240555456,0.00880687772889447,-0.010983108652119378,0.017280332426532805,0.18826178845049168,0.07320333701368631,-0.4332621013584127,0.0034352677636984045,0.06206547738218615,0.04359420046188861,0.2584627280801099,0.009869171021825511,0.04783831601394714,0.018382181986012915,-0.3091284426149926,0.02774272440657855,0.06519411207801379,0.012103898914483966,0.09003999080357762,0.012381996806094676,0.14214196855481645,0.012682268908935807,0.33235037820981395,0.015452636367285753,0.5232043235330156,0.0638458921343151,-999,-999,-0.10591192149077677,0.015328451722890844,-0.17391192846569015,0.01129228168147465,0.05651795453451525,0.01295155399137912,0.24380762453284024,0.02193541029358788,0.10774700627814793,0.011056931324653331,0.2396616849283864,0.01544385236665857
HD-2529,0.16683178883393068,0.0376612136766146,0.1773594193726592,0.046807925910706906,0.1701408433183066,0.06775531549465129,0.08161390246787803,0.019908350764007668,-0.012395166120176104,0.052225005104290234,0.11490965855530436,0.021287648976018942,0.08866894233680633,0.0452098794164756,0.07844184854233469,0.013177966593019967,0.09924055429424683,0.06203681056846488,0.007983347857753571,0.02430848576457333,0.008014502891305564,0.049261785592997626,0.11189175022069875,0.11793401972026889,-0.19589326497660486,0.009323449991037333,0.02181180786676229,0.07898496970325178,-0.02052320175215766,0.0219276855258868,0.1749725170952686,0.042938478833981705,-0.2028546328750035,0.06382445011227222,0.13960389510744597,0.02528734778067758,0.11886721741655878,0.03353580971702018,0.22442534439769168,0.037058573861042984,0.20369842801807392,0.04580818330715508,0.5108807027841589,0.09722345227088224,0.3112138655942961,0.14045797916870634,-0.12291280816900474,0.04558824731694444,0.08601364573927561,0.03306014550348616,0.12957818415586267,0.035482872585991386,0.1813173424212255,0.052900684426908214,0.08589679963888869,0.035780122800937834,0.14012136978531997,0.03391299658852903
HD-26967,0.15064809667767948,0.0168046182141855,0.20381946856483596,0.033566310190069934,0.18978817710271828,0.033979537904225345,0.08954275975387732,0.008513839611902156,-0.01814135309512649,0.02371697194189792,0.13475731434568378,0.007051695032896647,0.12509600049350705,0.014810253625004285,0.1027379860921815,0.005468970264773779,0.1315621762450902,0.01610871036175311,0.016757674080398126,0.008198779691912152,0.011997726643821538,0.015858802061190065,0.10324688193748871,0.0723096026542084,-0.18600128552444234,0.003227361243698822,0.02615980775868637,0.04242765871751897,-0.011471310204258622,0.009337615784571403,0.154020812258866,0.01740190268835637,-0.19982422542137007,0.026368876020125363,0.13932180070330696,0.011694798519571954,0.12115335558953061,0.01155356009480478,0.21801051658210502,0.011595351892571158,0.2050423027797529,0.014255176701978789,0.5139773999057275,0.06316281563601112,0.028679953965292826,0.03235769107219847,-0.15933546753027278,0.01418226309854106,0.06964158354663569,0.011626045469838711,0.12411500761639634,0.012144334929331447,0.19219010383956475,0.021171682871363184,0.08911728207644559,0.01006518274096935,0.16512521762891835,0.01505618487769769
HD-28093,0.44132578293341984,0.01746309097513431,0.18788606496308047,0.03383364184019745,0.1801946347330463,0.03491953943864752,0.09857844615996386,0.008794338537131255,0.14854015050053127,0.024227847422658367,0.1594324886361527,0.007374999111284632,0.15815975348161906,0.015488599649501562,0.11322176562154725,0.005670737104724753,0.19343977222389475,0.01711710175802323,0.03615527766996348,0.008603718284370359,-0.02711935872250182,0.016803006383991338,0.08291653433765012,0.07290317961047316,-0.2535510338455267,0.0033659502581094925,-0.008093288565432122,0.04320245046914708,0.0883434514193554,0.009692426427593125,-0.01344571087866886,0.018053146880362983,-0.2661521728857772,0.02728140828098743,0.03495195020845748,0.011966676104208318,0.02523920037323596,0.012104799811827069,0.08953774476372756,0.012319416480692208,0.2116116693496779,0.015051580687567146,0.13894079612371973,0.06362207935697635,0.40663701905981453,0.03237180767375481,-0.14597963609761688,0.01494604307955394,-0.0489330376860555,0.011403522420430957,0.06220054860929537,0.012681207532041612,0.1964180494419847,0.021679168706700596,0.04827094605156301,0.010724832521995494,0.14987248016826674,0.015316286640612842
HD-29291,0.32797399150221695,0.0168046182141855,0.034304885563038234,0.033566310190069934,0.1452122687149654,0.033979537904225345,0.02485853456647258,0.008513839611902156,0.03526763884181572,0.02371697194189792,0.09280481485711464,0.007051695032896647,0.038111760286741625,0.014810253625004285,0.05221612662876584,0.005468970264773779,0.10704500674957595,0.01610871036175311,-0.008642412971857395,0.008198779691912152,-0.008252523996335248,0.015858802061190065,0.10305819781988002,0.0723096026542084,-0.07106267812301292,0.003227361243698822,0.014283769207528274,0.04242765871751897,-0.025095201861774552,0.009337615784571403,0.2590482778170204,0.01740190268835637,-0.09753793510732434,0.026368876020125363,0.16336512437860373,0.011694798519571954,0.17628249990022105,0.01155356009480478,0.23795661060255646,0.011595351892571158,0.27287244512514797,0.014255176701978789,0.5802862510872446,0.06316281563601112,0.5601904589879251,0.03235769107219847,0.093310743223393,0.01418226309854106,0.141340284934239,0.011626045469838711,0.19831486396788423,0.012144334929331447,0.24909159336658393,0.021171682871363184,0.13331459972420057,0.01006518274096935,0.07351018899398591,0.01505618487769769
HD-29737,0.3607465875345594,0.020127272874755863,0.24920931091814408,0.035172049590521705,0.17515893120779052,0.039065458209612595,0.11881581928528545,0.010062506022755992,0.16767542091618898,0.02640440275454595,0.17630180163473408,0.008909761265532824,0.12298380385033669,0.01852061926075216,0.12073166449883062,0.006563807655571334,0.23686720935453826,0.021863268778906642,0.048205195678884066,0.010389502528108715,-0.05080364318869274,0.02065261141899557,0.08342353222817328,0.07666934609584791,-0.462840120726045,0.00401800044116533,0.03694568296188455,0.04687690184727759,0.19227182120290126,0.01123550442004117,0.0649496905543826,0.020635713555937463,-0.3702668843121915,0.031037802076184152,0.009378351756022196,0.013388252380295175,-0.024934446292119578,0.014482623081470294,0.06768654134338728,0.015324066357267139,0.21102949437090973,0.018550154540149584,0.1738245172918544,0.06701821266514091,-999,-999,-0.09168428303324311,0.018296889570543116,-0.05746721435930363,0.013752626318223523,0.11781812619407668,0.015212825778523764,0.1777095310957547,0.02464681279852845,0.08714049403547625,0.013540526843566839,0.18838328327746326,0.016455873863336898
HD-29751,0.3774785934628778,0.04545241964705817,0.14015970555890156,0.05303500168492276,0.17845328148306983,0.07891598857385229,0.05790155340497882,0.024710886201336858,0.1276282091991402,0.06531595774896033,0.13598185116620426,0.028846674060805773,0.0906620157737495,0.05997956264624022,0.09399601389678604,0.016632336442260122,0.1842227252129235,0.08438308799081613,0.025648742669185258,0.031218401654463775,-0.031200851008040265,0.06315209927521524,0.058753633370602354,0.14424928182731597,-0.25241895866260655,0.012277571182493183,0.04778276053487829,0.09641905851990093,0.14348000741662004,0.027311640960654752,0.20052945387420143,0.054743918479727934,-0.21841618519288197,0.08930162307902752,0.08889540186991002,0.0315728768758637,0.06510507965856419,0.04505657525134766,0.17439077216554544,0.0463206588314982,0.24729759208572322,0.05941308122192533,0.503430786468775,0.10694314231440445,-999,-999,0.02637213467515398,0.06394508665060407,0.020287327907962616,0.049975571626757226,0.18603667179356054,0.04684267599984585,0.23203441478776987,0.08288633002390516,0.14314938132868782,0.04660136063604084,0.21056475785765866,0.047980346969740593
HD-30185,0.3392758510420173,0.0168046182141855,0.129241643706812,0.033566310190069934,0.17306898986569516,0.033979537904225345,0.06405356843999654,0.008513839611902156,0.07621548187254598,0.02371697194189792,0.14067383412777557,0.007051695032896647,0.08612071130276996,0.014810253625004285,0.08766968779517056,0.005468970264773779,0.15576155992567495,0.01610871036175311,0.00922816983726419,0.008198779691912152,-0.0012348423933221941,0.015858802061190065,0.06343565713286844,0.0723096026542084,-0.21698737811420907,0.003227361243698822,0.02655214804387393,0.04242765871751897,0.037876583648463746,0.009337615784571403,0.17281096312105831,0.01740190268835637,-0.20416125277386213,0.026368876020125363,0.10767692351298194,0.011694798519571954,0.11267796193676581,0.01155356009480478,0.1936472413935075,0.011595351892571158,0.231229871173084,0.014255176701978789,0.5501914344423644,0.06316281563601112,0.2962365944873373,0.03235769107219847,-0.016409252014457087,0.01418226309854106,0.11014283091005447,0.011626045469838711,0.19871861173685915,0.012144334929331447,0.23606296758087086,0.021171682871363184,0.12751847612030007,0.01006518274096935,0.12939447531694248,0.01505618487769769
HD-32453,0.3692295601276607,0.04358408197627875,0.06861605569941553,0.05207264971078768,0.05756107191706605,0.07686646935545133,0.019347399553329536,0.023723284303566138,0.07503522149850661,0.06452475360267858,0.15821839828776224,0.026861055364837017,0.0683047450888552,0.0573179971138918,0.08837448231067063,0.0159136559593451,0.15521690266161792,0.07950526166730391,0.01876565615705087,0.029881173569946327,-0.010968566602867602,0.05987146881519098,0.065873947068541,0.13989395385175057,-0.15140390844103302,0.01166127957276443,0.04197523737997089,0.09305972717062642,0.04653419683780208,0.026170499100869903,0.24079846729683824,0.05255431664640133,-0.08154983555134776,0.08127885459302626,0.17077986859886196,0.030315853259209068,0.17780918654707856,0.0419346434267299,0.2672260191832747,0.04479233442088909,0.3365069921693676,0.05634691507524954,0.6989319598942929,0.10849812157727463,-999,-999,0.15174674049717085,0.05903154394030814,0.17121867896876375,0.0655749808762939,0.3553567126046012,0.04425520411756013,0.36720436624191444,0.07217060608611521,0.2573704448195833,0.0445333992448475,0.1595552519187741,0.04503789823649117
HD-34172,0.28557874312529247,0.0407889233193945,0.03567033662252367,0.049487421559746426,0.10740473648719057,0.07283948745258961,-0.0034923495713382047,0.021737228361817743,0.05975945075718453,0.05771664651603751,0.11703886336966539,0.023907074360724694,0.13315299748116732,0.05076587938324784,0.10977193199189396,0.01445700074257693,0.1152347697755442,0.0703792333203191,0.07988934148309547,0.027058326896609208,0.033703208285153996,0.054383680599418324,0.11452563974521407,0.12903159036727188,-0.022367132278468593,0.010424085758175073,0.03562042428666462,0.08615369205969799,-0.029398453054598983,0.023967750380122107,0.2755360976700789,0.04762683142402949,-0.03164377309115057,0.07119127077980301,0.17162714889362046,0.027566119088951884,0.2579870282532467,0.03749278233777721,0.25485565460008974,0.04114135201131423,0.32589330293308055,0.05112491895595461,0.6716795270970575,0.10348319236929746,-999,-999,0.054525348218737724,0.05133031178117628,0.13257073769631805,0.04668840575279826,0.1958618263562555,0.039615479606946044,0.22127371596022666,0.0599264755102035,0.17301629712664696,0.04019450224201964,0.10200419599437525,0.03851999165210428
HD-34266,0.29019718984669496,0.023460388680402317,0.05030156373886918,0.037290871537409336,0.17803534383011865,0.044528466993296455,0.015387264869837117,0.012015975415821785,-0.000423991764926579,0.030709921274785622,0.11102404624632882,0.01122325765839159,0.07404774469979347,0.023412419533071435,0.06641021078747997,0.007877726201750018,0.130684244396588,0.029373119787677753,-0.0024462764679197627,0.013000457987980055,0.006261934333220087,0.025938868449556975,0.14903268593262375,0.08382713490622201,-0.09678441711658181,0.005023453616608814,0.024175502054686437,0.052729379485398936,-0.03348457762320478,0.013446148508850137,0.2912504561395583,0.024484618209378434,-0.061092927421143695,0.036629895229167514,0.18118009329108598,0.015641682750345776,0.20653075914594615,0.01801561517364473,0.2936728524125848,0.019513893078405946,0.28730109989380404,0.023731228097422244,0.6451901970860285,0.07305348571556591,0.47153632927481504,0.05167319183763896,0.13472427855251,0.02346057577037789,0.20854439558867377,0.01454738118797512,0.2728302717772999,0.019091328641043792,0.3579669146018566,0.029840675544785148,0.19396997031847243,0.01762699025646429,0.12570757331752364,0.019120392513118763
HD-344,0.16265342365124613,0.018217692423980792,0.18556426289941885,0.034140397506236854,0.2574337502449565,0.03599726385261251,0.10853281967253448,0.009115139948434794,-0.02997121817183601,0.024813551963966566,0.08348420792961134,0.007743866906471376,0.10213477969025253,0.016237077828448014,0.0754433809085854,0.005897802088884093,0.09766979098832695,0.018273203614352983,0.010312923120711184,0.009062978554834232,-0.0010407777105642113,0.01788542510574781,0.1801028157552106,0.07358391429377842,-0.14765589550727742,0.0035224706241339175,0.02108969986896081,0.04409086915122784,-0.019213994473034984,0.010090826444937563,0.14852930952124804,0.018799119078399453,-0.249007932364414,0.028327520044054266,0.08320803329934036,0.012277648720595908,0.0697944464300452,0.01273207541821201,0.16968485033516967,0.013139540708412984,0.16681628015098796,0.015959650975169177,0.44209884901886065,0.06412302806900742,0.35321515646749,0.0323884564347298,-0.20305696396891992,0.015809949223825084,0.034911467102460736,0.011152524476874094,0.03882509543180329,0.013293321474709765,0.11871629115529123,0.02225995268471585,0.010927318950831877,0.0114767381116587,0.14299899773161523,0.01560193783519725
HD-3488,0.18437392996405097,0.020947713863488326,0.14544540711077888,0.03566802044007129,0.13732593499317455,0.04045323121010267,0.07828989967412175,0.010495241619555628,0.07769823060705991,0.027110471673188422,0.15260515854119683,0.009454889053059119,0.11370014329645947,0.01957950234685272,0.12564515064020076,0.006861877072149125,0.17993543970187484,0.023540972246790436,0.021810153785733963,0.010988412898752341,0.0034748013277509926,0.021846860916197138,0.07772683255474841,0.07827261319171358,-0.19642241456036433,0.004249165260159788,0.036359768758113614,0.048183626506440834,0.005553058146682555,0.011749607832935294,0.19241714282027228,0.021414605281882052,-0.15974948693545568,0.03221520146951794,0.14696437817301125,0.013922484215689382,0.14501341120845335,0.015262854083957883,0.23129664417627313,0.016269411746707325,0.27958174702268535,0.01971537686748916,0.6897296955444774,0.06859337197529525,-0.2006585886069812,0.0338424082271526,0.06874848264776962,0.01940693132816536,0.16754256235370898,0.014898247733510277,0.2984428076802915,0.016112262418404175,0.34901884445447645,0.025843353165003614,0.198034543765161,0.014455789043438992,0.20167048696810247,0.01684040279725391
HD-36189,0.39740430352533573,0.020748960853469573,0.0012131185851641246,0.035547803525709194,0.18850750831517735,0.04011701195603136,-0.03279101619086214,0.010390550506835303,-0.05407087397996571,0.02693938720752129,0.06911344127543857,0.009323063055168853,0.11381073097670522,0.019323869962135944,0.07423689066938757,0.006790252343616386,0.12861904600612858,0.02313451982700817,0.0038872524116064858,0.010843770499621137,-0.03205113210322233,0.021557562293426053,0.2638852745296075,0.07788416784003964,-0.12402891816057368,0.00419335292501369,0.08332380804310743,0.04786703070450831,-0.021957409632659186,0.01162567261301261,0.32915353155129395,0.02122591388623709,-0.023542560385662853,0.0319299555353602,0.19801533144819436,0.013793636997655356,0.1832193835135828,0.015074276183173172,0.30938303083757746,0.016041567430434556,0.28152005580375616,0.019433735977533943,0.4161475037207495,0.06821231063517821,0.5551507302999154,0.03340105337926513,0.2388157006353474,0.019139603800135012,0.24338037075710814,0.015087027300156059,0.2755283418421276,0.015894499674834497,0.37782843848877457,0.025554508352499627,0.22390924518358946,0.01423443134218516,0.1238598365796875,0.016748223200090707
HD-36597,0.3261585752194366,0.02459667245602775,0.18128538779052283,0.038052449095634454,0.2941570282124696,0.04632358355978809,0.10336793809766735,0.012691678428653815,-0.01887173424339339,0.03240785235233517,0.07265539577316218,0.012009211734118388,0.07167283485200626,0.02515367078262972,0.06729985131872453,0.008325611340201813,0.10507084434728375,0.03200522872777149,-0.04252803184750131,0.013901077046447606,-0.009822280676505257,0.027797506685743472,0.18584151778343616,0.0863558570926167,-0.25596805008006795,0.005368966435934381,0.009647853638553472,0.05475277532550489,0.008717693456517628,0.014179572869346454,0.19489033403336498,0.025906411727811388,-0.1936982297816593,0.038691496235975675,0.1297075086984999,0.016406409428458765,0.09806498424380344,0.01924953607866102,0.24243527289701153,0.02094524180430199,0.2159285649921654,0.025515139319741108,0.5126815728265703,0.0749806775266891,0.5454664818514493,0.05917076886309078,0.1070100685296318,0.025288780910826283,0.155684759420066,0.0159449159010743,0.20800846325132966,0.020417910639828632,0.2766116977033429,0.03163949751244788,0.1218681547781611,0.019053479521411242,0.18167450109818412,0.0202175801306564
HD-36734,0.2112407669511242,0.04573266281793314,0.3082665526092924,0.05327075735682175,0.34459354151951266,0.07913495893016115,0.1274406450586073,0.02487495839409996,-0.15284170186255325,0.06638297462243092,0.06813851321754033,0.029165229661631143,0.04539955906959425,0.06042253447075465,0.10483624564397896,0.016747004524543113,0.047823982173814616,0.08516748839573572,-0.02857397346446862,0.03144011556475762,-0.017749471640974346,0.06367613671031604,0.20208121864004197,0.14494972288303012,-0.3890028553193929,0.012377908908539084,0.05277075744000398,0.09693931275918649,-0.03209629774626138,0.027501310686103023,0.1546388102476279,0.05506230034532894,-0.2732497971516928,0.0906186153810969,0.1038255450183313,0.031783832694805336,0.12098862798406647,0.04556945758552015,0.23149832537941994,0.04657087943396442,0.13300671371197612,0.05987498665197582,0.3649468899508503,0.10645756879491976,0.09647610289618597,0.17362244823872094,0.06724374766907604,0.06469512366284388,0.059525041745700225,0.03740774922981412,0.07043876996946291,0.04727535581244098,0.24488597250906868,0.08460111446323962,0.04040129315064056,0.04692844371832313,0.1938167799603784,0.04842476202727736
HD-37811,0.32179104859583685,0.044809589208138656,0.03705652049588523,0.052661590170883565,0.10321504416002633,0.07838358345996357,0.003393388784073137,0.024342183359344426,0.03123171739859651,0.06501978709572645,0.1216769310934443,0.02813180118570657,0.05317277933132444,0.05899946492482733,0.08285887697857225,0.01636789231708057,0.1555374124159465,0.08257077125119501,0.02291301423052653,0.030743908852943713,-0.023137198375287077,0.0620004385265346,0.1128557434554773,0.14285006883077592,-0.07641857300582175,0.01205532497394698,0.02740306218392427,0.09517429454609168,-0.026138545758944476,0.026864980369992363,0.2777341503697239,0.05405091801070063,-0.06299212887667152,0.08638442027492226,0.19595827180902006,0.031217534206040846,0.2048252846194759,0.04391136315224133,0.2695198183992469,0.04576029280144934,0.34798801654970024,0.058343347719029374,0.6868583708409179,0.1078709849003389,0.6918082796002532,0.18155536298966088,0.1482192902792917,0.06220886376988915,0.2098514599562948,0.06744461527817706,0.3108860132811506,0.04589168524001068,0.3444750607428917,0.07906353044110206,0.22521794212092713,0.04587971963847969,0.09340112661977364,0.0469918547027278
HD-38871,0.33539921099523823,0.0168046182141855,0.011064807387573261,0.033566310190069934,0.2056923159389526,0.033979537904225345,0.04279080547140275,0.008513839611902156,-0.04716859555423952,0.02371697194189792,0.06841795861400761,0.007051695032896647,0.05579703188534785,0.014810253625004285,0.029450551792306615,0.005468970264773779,0.07813233861677232,0.01610871036175311,-0.0031936763442586835,0.008198779691912152,-0.0037479710357996576,0.015858802061190065,0.22037106191198702,0.0723096026542084,-0.00288133440613364,0.003227361243698822,0.03707143066198376,0.04242765871751897,-0.043760611459343735,0.009337615784571403,0.23933714920573462,0.01740190268835637,-0.08087024836654039,0.026368876020125363,0.13558498792010765,0.011694798519571954,0.15578019938212376,0.01155356009480478,0.24570047155875058,0.011595351892571158,0.2868137285131622,0.014255176701978789,0.411977922659682,0.06316281563601112,0.5966785244780477,0.03235769107219847,-0.0392378645453591,0.01418226309854106,0.131930526961144,0.011626045469838711,0.11374577742259888,0.012144334929331447,0.19552278394795813,0.021171682871363184,0.09506299428200499,0.01006518274096935,0.06894643413209518,0.01505618487769769
HD-3919,0.2558597994932074,0.0168046182141855,0.04513838160218303,0.033566310190069934,0.14837478328725656,0.033979537904225345,0.023324650094676158,0.008513839611902156,-0.03558443774268777,0.02371697194189792,0.1070328271928149,0.007051695032896647,0.04820988519636066,0.014810253625004285,0.03259789308554428,0.005468970264773779,0.08179934298699071,0.01610871036175311,-0.02047315785321835,0.008198779691912152,-0.004330833595962702,0.015858802061190065,0.11742037196923921,0.0723096026542084,-0.11934001158765345,0.003227361243698822,-0.026595461643080853,0.04242765871751897,-0.08526796035642409,0.009337615784571403,0.19923629070725687,0.01740190268835637,-0.14444058408175425,0.026368876020125363,0.1352073628272878,0.011694798519571954,0.1474258290607658,0.01155356009480478,0.21942806382703653,0.011595351892571158,0.23550879472522632,0.014255176701978789,0.5408123871706403,0.06316281563601112,0.32089535503716665,0.03235769107219847,-0.05510832779723113,0.01418226309854106,0.10531790152251358,0.011626045469838711,0.14887914983152545,0.012144334929331447,0.20780768396034827,0.021171682871363184,0.09897496586799531,0.01006518274096935,0.12303247168480703,0.01505618487769769
HD-39640,0.21813422304617835,0.0168046182141855,0.10784015640603639,0.033566310190069934,0.12433593706723867,0.033979537904225345,0.042775040914083795,0.008513839611902156,0.052777062351087145,0.02371697194189792,0.13755339498313185,0.007051695032896647,0.07490515557841229,0.014810253625004285,0.08875701088347315,0.005468970264773779,0.1403604205972634,0.01610871036175311,0.0005458223765123574,0.008198779691912152,-0.0016159960011844499,0.015858802061190065,0.04195144489388658,0.0723096026542084,-0.18207462208866365,0.003227361243698822,0.025438454544869038,0.04242765871751897,-0.023305342593425316,0.009337615784571403,0.19499224492156353,0.01740190268835637,-0.17098107855588973,0.026368876020125363,0.14832043840442857,0.011694798519571954,0.14503987836490118,0.01155356009480478,0.22816428752124807,0.011595351892571158,0.274809135240225,0.014255176701978789,0.6817607444243377,0.06316281563601112,0.06157546435513728,0.03235769107219847,0.06000251812321877,0.01418226309854106,0.11751150047614123,0.011626045469838711,0.2844820038718957,0.012144334929331447,0.31674930326587664,0.021171682871363184,0.18589383312286534,0.01006518274096935,0.18031859026036864,0.01505618487769769
HD-42556,0.22603407343669976,0.04557809013862078,0.06526429720410673,0.05314071935539751,0.054903337014855585,0.07901417020444872,0.0038704742296334638,0.024784515885614592,0.046220304311348576,0.06579433383414107,0.13635484532166345,0.028989662464636617,0.0702544786147917,0.06017821617419717,0.07872564669416113,0.01668380124217162,0.1390364516668817,0.08473477329813335,0.029333832455284193,0.031317902148561075,0.007412244379996741,0.06338706251964292,0.019391890447786414,0.14456331767595904,-0.09738702284659437,0.012322671473243584,0.0185915039387555,0.09665231638654725,-0.03187264611351401,0.027396725613215378,0.23145800808050598,0.054886752173786066,-0.14569871440796414,0.08989207458417665,0.15119285842026756,0.03166761910480892,0.17876460493701019,0.04528702552283341,0.24130700132119215,0.04643297522656116,0.2964618423159112,0.059620569467337674,0.6790318957221535,0.10672550388277754,-999,-999,0.028252979917868903,0.06428300861448162,0.1843038744067079,0.0414683190036427,0.31240952513250114,0.04703669639342372,0.34545382471736297,0.0836582717301324,0.20179504331210926,0.04674818075414443,0.15430557955890306,0.04817960980194718
HD-4398,0.2414167216641705,0.0168046182141855,0.16647735595832747,0.033566310190069934,0.1361723316313086,0.033979537904225345,0.0675580866898493,0.008513839611902156,0.08460135910924405,0.02371697194189792,0.15201373720778344,0.007051695032896647,0.08611864289242688,0.014810253625004285,0.09576240691326593,0.005468970264773779,0.17340299643855173,0.01610871036175311,0.014134191748805952,0.008198779691912152,-0.01393268802486669,0.015858802061190065,0.05415545162460522,0.0723096026542084,-0.27508943604318614,0.003227361243698822,0.03709571812585932,0.04242765871751897,0.041136220543745106,0.009337615784571403,0.13794233313856552,0.01740190268835637,-0.24357340862863341,0.026368876020125363,0.08165656169179702,0.011694798519571954,0.07306009980720847,0.01155356009480478,0.1648086513738561,0.011595351892571158,0.2255193240144091,0.014255176701978789,0.553264869401354,0.06316281563601112,-999,-999,-0.009332782430792275,0.01418226309854106,0.056174539146664815,0.011626045469838711,0.22440129078979704,0.012144334929331447,0.2695600727995068,0.021171682871363184,0.14472344286420363,0.01006518274096935,0.18280882803023207,0.01505618487769769
HD-46116,0.2745719195170109,0.02128521086076099,0.28362869399907087,0.03587225351371579,0.2432725648210381,0.04102419685387727,0.13633180681774792,0.01067282076465838,0.1431552578650832,0.027401039099007006,0.17918158750434873,0.009678426690456121,0.1355747385824351,0.020012390125146915,0.1284029244805074,0.006982671591018992,0.24445248991365975,0.02423119566536418,0.047409835511217774,0.011233400526427044,-0.03266748655272789,0.02233809839173153,0.050470423594703995,0.07893229429111305,-0.425134156931926,0.004343682383679443,0.04838033528249763,0.04872128508552756,0.16020923437243045,0.011959209690189657,0.06547854969029049,0.021735022252229244,-0.3560023999770854,0.032699596670100646,-0.04253820775622408,0.014140493400037805,-0.0244914871461447,0.015582486402305624,0.06469201280113773,0.016654753414218022,0.1796832562369807,0.020192715472424714,0.23774555271916556,0.06923976364193238,-999,-999,-0.17753076253959565,0.019858683917535792,-0.05656599675759022,0.014579609161880065,0.05103121347862069,0.016481864300565727,0.1391690419936256,0.026332423761640415,0.06811145197324797,0.01483117375021654,0.2102355103278793,0.016995571781212245
HD-46415,0.2622636788126699,0.03834866495894663,0.23137636831581865,0.04736865663758569,0.21489150374619903,0.06889229830616299,0.11787875784104329,0.020283656452630725,0.10063922174729079,0.053321425155503435,0.16951691744506345,0.021810174052841802,0.1217872680246716,0.04630232066423755,0.1124886811649849,0.013437748451040782,0.19943872444941568,0.06373643706915132,0.031823521977723486,0.024878939618278494,-0.018003154812235356,0.05033398930443232,0.04590786607009434,0.12024054968334086,-0.36415790988952146,0.009543110564215376,0.0400534218050258,0.08049418868015397,0.10064953494696724,0.022340312766442886,0.12325105865907457,0.04390540812435802,-0.2743064631859876,0.06524682719571835,0.06857597055815112,0.025731338761790654,0.03278644241726231,0.034343657801591425,0.13071133579443336,0.03794290124941928,0.19628420197964475,0.04693217428806003,0.46862460356493274,0.09848108850645353,0.352344344956525,0.14523290925977145,-0.08272577938930314,0.04668984986666764,-0.019085832731804975,0.034865985697604567,0.15631840686095638,0.036308893256099664,0.2246794675064055,0.05404421752244674,0.09973677535678793,0.03671477031726035,0.18606850322379342,0.03478012165611011
HD-46568,0.2958531938626602,0.019155198257051323,0.18127063696568146,0.03458539660781936,0.09048938063969725,0.037421637228471256,0.09132848384759373,0.009547664869896999,0.09762393322590757,0.025568412603318567,0.1736769880868145,0.008260186336930335,0.07295323511068999,0.017252043882357234,0.09160086671896853,0.0062020823477025155,0.1734373913200179,0.019875874280989355,-0.0038587118193126532,0.009673264451029584,-0.013038109165254608,0.019237465315057718,0.07641506211158056,0.07477053240409336,-0.32240008023745925,0.0037411748849103276,-0.002851270652518889,0.04532926663128773,0.03270252899200973,0.010617241128900935,0.1046639674957067,0.019712923077509548,-0.22216351107792864,0.0296430856734809,0.10204277683326465,0.012746418092241679,0.06891650405321133,0.0135513049896861,0.1864550508668098,0.014185102515469322,0.23126194168094452,0.017160291111598214,0.5607775576870662,0.0651430994743278,0.22378338483772342,0.03241297117584235,0.04225999901475486,0.016957450231657428,0.03584107010973969,0.011408508848732606,0.23562852724020072,0.01414519858449503,0.30938902747614805,0.023213536927687142,0.13256803916454846,0.012450343200918989,0.1784917571386222,0.01598560515846328
HD-47001,0.3076035024949285,0.04307263314258573,0.23044595751723917,0.0516957609662264,0.2267296944428886,0.07635931043906109,0.0862250246252067,0.023399837725671533,0.04820305204748976,0.06312751636460534,0.15273369365213285,0.02638435753532388,0.09703733667070275,0.05625647275860144,0.11488609166344285,0.015651636783017907,0.19843423646580838,0.07801288718562467,-0.0037512826853136894,0.029423188964211863,-0.011489160233117635,0.05879802066330005,0.10354069693531975,0.13836302762463443,-0.45329038843936764,0.011467373349225877,0.07440130745051732,0.09200826641327776,0.07087986471208702,0.02584026473812254,0.18609838387723038,0.05152408874461764,-0.24017209967761943,0.07919343992671403,0.11978989384155186,0.02987807360013679,0.08454265475501499,0.041088161139678156,0.25125280812403006,0.04414400591059257,0.22574114712401167,0.05542716973585558,0.5798451292403539,0.1086494459776629,-0.06419137022257992,0.1829343257991929,0.17864124113761465,0.05751823713984051,0.1615085176156822,0.06495322059207344,0.3233819639513568,0.04356099557366328,0.38605369740522977,0.06991798660727783,0.21103395404833808,0.04379045376870357,0.24832839015036007,0.043633907786411186
HD-4737,0.2580800998146614,0.04422070502978059,0.03355280558124493,0.05242931980846455,0.05535771337778636,0.077578699058323,-0.04957544341573131,0.023992435516607194,0.06311723452857296,0.06497490345122545,0.11689270660092341,0.02744822736201225,0.14453146788113616,0.058134380009074914,0.11011170561570043,0.016120502311675697,0.1252305222081492,0.080895476860052,0.08614664681792042,0.030308379099699693,0.04081790184664266,0.06091017712680402,0.06646223571005225,0.14139100350351416,-0.043695921476063354,0.011851324981443766,0.035469223278159795,0.09391641609883417,-0.058100251948133924,0.026474013766858793,0.28226737927232937,0.05330203420705384,0.015418734087497249,0.08367890225427924,0.193295325028885,0.030794989115579954,0.30268811872808277,0.04283758388449076,0.2809092563853358,0.04525119686569996,0.3763795265637152,0.057260019679279746,0.713339035504241,0.10825541927929203,-999,-999,0.20744857771155653,0.06052149235408743,0.14782327253948,0.06584282517822769,0.28808297356968743,0.04498169295554529,0.32431382876762027,0.07522684434588343,0.20578281091573056,0.04517054892134085,0.10333396701797955,0.04597989892731881
HD-47910,0.2907750348938456,0.04482812849857209,0.1684583226740748,0.05266887810034706,0.07179428463813009,0.07840962712058101,0.07083658674968829,0.024353290262749655,0.021772798559740902,0.06502170223386801,0.1633802600942498,0.02815417688126922,0.13250896671414764,0.05903025754897118,0.12029629166308936,0.01637679783985852,0.15216781008609415,0.0826271233370444,0.04654880494241587,0.030759158472315955,0.02549424889972185,0.062036691712720485,0.11766174084836711,0.14289520345120776,-0.1840669219985709,0.012062148338300755,-0.03855447748609331,0.09521319893079251,-0.013810005148160887,0.026878680705243192,0.12078772999275222,0.05407477569901527,-0.1581256990157187,0.08647444465935475,0.10033005284268165,0.031229399433206618,0.15006280255031287,0.043946801594166904,0.169586225097635,0.04577772978886025,0.26276708013623573,0.05837893547551819,0.5594069512915971,0.10785582066639457,0.23400010620747258,0.18185982945329698,-0.06980188856214697,0.06226306110352856,0.00788897071656569,0.06759983550264331,0.12631756589416004,0.04592212695129427,0.264448033082867,0.07918817188675212,0.08746838728832262,0.04590275421587288,0.13675906856162745,0.047024571375509285
HD-49947,0.26769368594810433,0.04618918842672978,0.19794767220342396,0.053704874483078674,0.14643901537693377,0.07941663165255342,0.09315064151520318,0.025103555582033654,0.12738743698000948,0.068084825693234,0.1794905625218434,0.029695567230762703,0.09904199128533184,0.061085097934179405,0.1111901402650291,0.01692074123218928,0.2001191642905547,0.08633104799136994,0.033714599597028105,0.031791290549563055,-0.002818425096924926,0.06448592519680792,-0.008821121509254126,0.1458806481743051,-0.33366146330386154,0.012536283416061656,0.051208484360448836,0.09782676470867319,0.08160195949039753,0.027762919446070063,0.17927752025387025,0.05556713697116081,-0.23953826181968257,0.09273385023070682,0.08325939244424879,0.032096752089091206,0.11968401127300157,0.046374339351311224,0.18774610455475388,0.04695450489528596,0.2376962355519379,0.06059571404564091,0.5404335980308236,0.10560789383988924,-999,-999,0.06607387048380325,0.06584057565143854,0.1856606036506528,0.0337582794160529,0.2860579646131832,0.04793901281200117,0.33886110941985614,0.08708662252858942,0.18254501200465728,0.04743678529545003,0.20254257919050786,0.048774074056373164
HD-5722,0.23781606317260817,0.018069436701025284,0.14336877696034833,0.03408009747763061,0.1342648796707301,0.035785485457315025,0.05727835486396693,0.009052164507751684,0.07225628259725447,0.024698460032216176,0.16498586337704196,0.007671524454843921,0.08560553251986158,0.016092296685040457,0.0860728479466902,0.0058535284390041345,0.1856600225986763,0.01804602554957394,0.015351924252662692,0.008973138648708544,-0.01976847508699897,0.017672733258382284,0.030001191603179156,0.07345013083226529,-0.2982243417756304,0.0034919013733613344,0.04263019011670821,0.043916281555900494,0.022139326607010318,0.010013212574260504,0.179060202662317,0.018652585683400745,-0.20904552166691104,0.028121963023393134,0.11454429965726604,0.012216600638319875,0.10016620047783326,0.012609184095762886,0.19832681296514623,0.012979135066569445,0.25281454109219853,0.015781605884107725,0.6303041155029163,0.064026384743366,-999,-999,0.12811979872096046,0.015641102901228922,0.13211579527473127,0.011201486190578485,0.2881291069648978,0.013173305304532038,0.3160820758842015,0.022145911191568883,0.18279470116059315,0.011329318837289985,0.17038657033594273,0.015546823741967811
HD-59411,0.3057291731498043,0.04472660110176185,0.3805529633986132,0.05262896468487464,0.3866657148056919,0.07826701846105638,0.17931751251014483,0.02429241438087528,0.022087510416011757,0.06501121160669508,0.20254822300406622,0.02803157323361627,0.22169541976695673,0.05886164096177595,0.22585482030668605,0.01632798933718643,0.2196598993133253,0.08231856350821674,0.10842372900461064,0.0306756235388947,0.030750215800728786,0.06183817777641972,0.23845659985782597,0.142648068429062,-0.2550122457847436,0.01202471931734303,0.07111968329581153,0.09500017372735758,0.24391568305588937,0.02680362242760785,0.049180221532581614,0.05394409326038089,-0.30855961768166196,0.0859815204784441,-0.010160079873206024,0.03116432100306635,0.045073671961226844,0.043752476814394474,0.1012386421705605,0.04568219764928139,0.27161730379253696,0.058183920863366115,0.35443287235287324,0.10793881517925882,0.22699880420285645,0.18118179870572332,-0.20646917064250025,0.061965319468934923,-0.11353180728598111,0.06498311039190124,0.01607607338789406,0.04575542175759491,0.2043374158962581,0.078503768190375,0.0748726275638174,0.04577655266958356,0.24246008495693988,0.046845424765061046
HD-59894,0.24187883959267487,0.042097603283714764,0.1343843701832098,0.05079803669032325,0.10579423910554431,0.07492020155689925,0.04234492509072235,0.02270427463937514,0.044800909489119634,0.060768002947279416,0.1685756542804837,0.025362647747389975,0.07539999907163228,0.053982266094999135,0.09528224778258562,0.015145592298569951,0.16360486002351549,0.07483024355509324,0.005433761066400197,0.028444551130625835,-0.009472713831161328,0.05689136413621185,0.034733180683002574,0.13458829448674195,-0.2556874715482712,0.011038021309576934,0.026743670403381103,0.08960757772394008,0.016456023270829068,0.02507802963392645,0.1827083529826205,0.049869336286997454,-0.18751516083331887,0.07567841292726508,0.13276999544788626,0.0289250086556778,0.12672573988103727,0.039552600956385235,0.21989244656418505,0.0428922165917667,0.2748348861722525,0.05362796110733599,0.6561758130952353,0.10691311436448875,0.13848447714477585,0.17640349743218303,0.08761956825097611,0.054849473834070524,0.13779628232972796,0.058483871707121146,0.32036716332481163,0.04194370704866485,0.32865805812289745,0.06567058050492679,0.20772854928617746,0.0422819344753605,0.18668879134323463,0.04139601293400995
HD-60574,0.3428302046642705,0.028043276684350502,0.25124818396813164,0.04043129372394987,0.11553707252551948,0.05167228652967081,0.11549381501025369,0.014644378011285809,0.1412649540867149,0.03739960597156452,0.1971614103686927,0.014338993006702135,0.09661246718990102,0.030284440626757426,0.1024900271987863,0.0096155074972297,0.23433737186291015,0.03974103943052505,0.0323307388791635,0.016561554758444744,-0.05761913193691559,0.033281425717785626,-0.0031317141463224063,0.09393054117095068,-0.5285935059907415,0.006381972707320397,-0.0018814758926170017,0.06064905017844802,0.1556681934578446,0.016247121925878547,0.04791506364718179,0.030161957400221203,-0.385956458513821,0.044975585901046194,-0.006854980476100697,0.01867073563299781,-0.03142735710655131,0.022860004855319804,0.08375929778467561,0.02506912070483974,0.2102754796230692,0.030696245633062887,0.4097573165273952,0.08067414742312976,-999,-999,-0.1185860923945915,0.03061611921366365,-999,-999,0.09668932384492546,0.02431544775668483,0.22684073958660103,0.0369411850425479,0.05763224448524784,0.02325730313727421,0.18693386272099533,0.023489614626443056
HD-61935,0.22501277039397413,0.0168046182141855,0.12662847505671435,0.033566310190069934,0.1880517374658661,0.033979537904225345,0.07077969060804132,0.008513839611902156,0.020833514738971298,0.02371697194189792,0.12169358411360907,0.007051695032896647,0.0880305559390234,0.014810253625004285,0.0693013535708775,0.005468970264773779,0.11177181941023148,0.01610871036175311,0.013179166543863245,0.008198779691912152,0.010748644706838756,0.015858802061190065,0.11895440723284897,0.0723096026542084,-0.15243108076338727,0.003227361243698822,0.012862925054301949,0.04242765871751897,-0.011787436914322824,0.009337615784571403,0.17224017756587884,0.01740190268835637,-0.19174856213735916,0.026368876020125363,0.12168376885067725,0.011694798519571954,0.11762321133740314,0.01155356009480478,0.20413168569564122,0.011595351892571158,0.2073437261615167,0.014255176701978789,0.515875489735396,0.06316281563601112,0.20165501759474955,0.03235769107219847,-0.0957017447702817,0.01418226309854106,0.04114883973937841,0.011626045469838711,0.12298987331914636,0.012144334929331447,0.17964515583737173,0.021171682871363184,0.06950215114714295,0.01006518274096935,0.10264117994827267,0.01505618487769769
HD-62412,0.21868984731323649,0.027445846031869406,0.05718175602357667,0.04001784630062295,0.13929510198717365,0.05073698686731088,0.017350173225267995,0.014304428969108718,0.01889375212733546,0.036522706992001296,0.10960812797313671,0.013930133758617826,0.08625638319558154,0.029397156435532965,0.07207242985645027,0.00939441204189591,0.1176100462747206,0.03840612986367975,0.02723707291860665,0.016100366199957073,0.0322126402543953,0.03235012538402588,0.09465106663154421,0.09260161439565719,-0.062005539848512314,0.00620716651928599,0.02067762175299548,0.05961098438531548,-0.056200886398856204,0.015893720297099668,0.21944138453919543,0.02941297611399177,-0.11023167660609567,0.04386941010757118,0.15536028682991498,0.018275842457082622,0.1823766714853089,0.022232849291822374,0.2132336670386744,0.024353836735765556,0.2506428701370026,0.02980248874129918,0.5792919078737636,0.07966847795632104,0.11662669618796129,0.12264164258288378,-0.045215703409382524,0.029702401797579086,0.09295335553810047,0.024913491368781737,0.15661673449408092,0.023636395782568053,0.2039889749562693,0.03602721910527283,0.11433061094770613,0.022525324128238763,0.09890546265395499,0.022907017229486293
HD-62897,0.21830260300237625,0.04529106337003206,0.05828462847516369,0.05292261512045304,0.22830268600231185,0.07880860401153861,0.028173888994846907,0.02461894183343615,-0.02649579275221492,0.06508857922226863,0.1502112604221929,0.02867030621872569,0.19352483600077647,0.059737005159027,0.1693547533120231,0.016568975625376195,0.17258215307495717,0.08393827739904648,0.09569347017707137,0.031100732140269784,0.03479068032743604,0.06286669191349038,0.2456029074539019,0.14389561535883702,-0.17464404020350321,0.012222272855088423,0.06770485085370459,0.09611672414761933,-0.05019955091250794,0.027202141567891885,0.278150571830664,0.054576426214367764,0.00732484007335521,0.08857606960055489,0.17331962639734044,0.03147918615698682,0.2736226084545179,0.04477280290221593,0.27040919259072793,0.04618208452901028,0.40997080870331015,0.059156264864030875,0.6467597148130623,0.10721441926359335,0.32161941440679676,0.18806231665073575,0.23290412976412034,0.06352046818079705,0.1906363014299275,0.06331830785665253,0.2855703677024819,0.04660818326080877,0.3661398212782828,0.08195447799858256,0.215872361408597,0.04642350859856931,0.18048855683108184,0.04773981136027354
HD-62943,0.21641892958550174,0.034394656264065154,0.06385343013594708,0.044535031807721746,0.039699594967768814,0.0619356230862043,0.010290611471067745,0.018064356910805986,0.04424032716787424,0.04697595641088439,0.1430117921983478,0.018833397803161563,0.06629856019127228,0.03985607145602003,0.07986840506103768,0.011941534956328404,0.14037590147453366,0.05400929391511474,0.0319992717463727,0.02155970193136725,-0.002499089751285044,0.0435364614722483,0.03002425830956562,0.10893628115373803,-0.08110306945450746,0.008278175724176488,0.0192486680111415,0.07224495479074111,-0.0477681463560746,0.019939901191290795,0.2297654776901638,0.03833371525866234,-0.13390556346954446,0.05709552274043568,0.16097903654141982,0.02294533478160509,0.18772386131668983,0.029726246741651783,0.26162022629946763,0.03277891804081785,0.3199933681752094,0.040416109711518704,0.7051100978551126,0.09126019525027851,0.5835552160353152,0.1433947997392638,0.061561711278903974,0.04033050003386719,0.14811217506015312,0.030225546948104136,0.3440902928027826,0.0315478800935215,0.35374981017750856,0.04717007002889732,0.21794358826205845,0.03128212877894532,0.13195614587095666,0.029885214926857445
HD-63295,0.2588861251388864,0.04086793791662606,0.23184544461830303,0.04956724372910738,0.11657095713655086,0.07295947157329234,0.11523897978620701,0.021795170931764505,0.10736806377855335,0.05790333140828672,0.16516065917591394,0.023996430800057478,0.11704674857137454,0.050961794855211566,0.10071367207046994,0.01449892023097023,0.17012127581392822,0.07064807296711993,0.016695164033421042,0.02714299019288845,-0.0033791898196272596,0.05453629943587698,0.0751670663366043,0.12936946840738414,-0.2905305109692887,0.010461508412071698,-0.0033913020563342,0.08636359669973055,0.049783137133078026,0.02403579360548862,0.04625033804539247,0.04777275836228278,-0.2936338541871101,0.07146270269103287,0.061422595769213384,0.027648996461376835,0.0041486630750604825,0.037619243607489146,0.127021858347156,0.04125050288345433,0.16420539118913688,0.051279123942824634,0.4174581334879151,0.10369260181237376,0.13666511528130532,0.16609869323604098,-0.16355567808780858,0.05154616029050788,-0.05305010671063204,0.04755007851510816,0.09105262446613496,0.039756272182392804,0.21208189360321253,0.060276547580133434,0.04596810421079903,0.04032145950740816,0.17282967137281782,0.03869950819158682
HD-64181,0.2924567079041937,0.021261604219889204,0.044571709956013617,0.03585796429215274,0.05277823925031039,0.04098425831444667,-0.0028888656251078726,0.010660407530831497,0.03839833715092683,0.027380712851038855,0.13533566973228195,0.009662803412279776,0.0892522035450275,0.01998215849187245,0.07875663460037358,0.006974255999711546,0.15145458030011677,0.024182915610111416,0.028359848516320996,0.011216289742019013,0.010242792860749528,0.022303738661624144,0.07144372045633512,0.07888614915685134,-0.11431198666193348,0.0043370814488610625,0.02177137839538207,0.04868367564658217,-0.04363574370441531,0.011944582904419694,0.2546609405942194,0.021712610079755907,-0.055584777616550174,0.032665713971503633,0.19559327027661605,0.014125275611022725,0.197989338093604,0.015560152518882271,0.2899570216547291,0.01662786129946162,0.33502314395073024,0.02015936419736175,0.6625564349992066,0.06919457731309359,0.44363975337335065,0.034539462441554515,0.20966585219634926,0.019827172982920003,0.2174680031115896,0.014601815338725259,0.35100013642035194,0.016456019019997735,0.35204352713311077,0.026298271365218895,0.24452669661487866,0.014804936684202385,0.12051410334667062,0.01698477276015485
HD-6559,0.31365781991228303,0.02312747514543458,0.23532509993729533,0.03707295088296234,0.31482365893825204,0.0439929070288498,0.11247562771309738,0.011810339277406781,0.03315833532352741,0.030197067286524507,0.1143769879558837,0.010987772838815978,0.1611711082485397,0.022890398466618653,0.135599700625543,0.00774217383567915,0.15943322573464336,0.028583044383839754,0.05946216199402794,0.012731466136509316,0.03785158252769172,0.02538594433376798,0.24781224064623686,0.08307502767163485,-0.1701181164912935,0.004919660678736493,0.04656865878210148,0.052113457751987724,0.10506443715812039,0.01322092843268178,0.3164305972378572,0.02406098279389376,-0.07207888499003268,0.03602477631417619,0.15175082120256522,0.01541338333470027,0.17347827695510762,0.01764361117418451,0.22175938360707578,0.019077941837746762,0.2514641658890285,0.02319286887684424,0.47319136088024427,0.07247271188890586,0.3626257377215971,0.04900158282504898,-0.10692725637573686,0.02291190642041979,0.041359460379228,0.014541201330771648,0.012075223515769784,0.018692027434755468,0.07332363306140156,0.029302167528879246,0.007495291108719826,0.017198765698217548,0.16080205662462643,0.01879180146089008
HD-65638,0.23989277090890138,0.04490485295788693,0.06929608908892515,0.052699037113563614,0.10537840051725755,0.07851742130391752,0.033278492309475105,0.02439921219942651,0.015782278939702188,0.06502962571562562,0.12379677652444832,0.02824672053959261,0.0726213274510436,0.05915770431870097,0.06338175400443226,0.0164136195378364,0.11598591906339362,0.08286037233867313,0.01976369399582259,0.030822248832836335,0.0008486667769007639,0.06218674256027458,0.07886741724214286,0.14308202419893087,-0.06192956070479472,0.012090333522292166,-0.0037409860705812648,0.09537422820923273,-0.047305452152394845,0.026935352746190334,0.2226438509138196,0.05417348444053907,-0.10453619656345392,0.08684707712234142,0.1670041330249764,0.031278416539158686,0.17145497798339446,0.044093245352061584,0.25864348386340347,0.04584985661874188,0.26676834564939467,0.05852610768261626,0.6110979360138302,0.10779302119172494,0.25625963420086695,0.18312010927198138,-0.013990083116499463,0.06248655529360266,0.1498028969690841,0.06824239605089624,0.23484879246477852,0.046048112591771086,0.23642139256389516,0.079702438314031,0.15119424952855742,0.045998033483036126,0.10401341720532788,0.04715998660490416
HD-65695,0.20178023888868385,0.019659323814378318,0.2645940432333905,0.034889502494925624,0.27547776082754144,0.03827407302334153,0.08375625059582087,0.009814971762312167,-0.04845647512426904,0.026001881978534133,0.12941471913605213,0.008597612020936545,0.07230206461382307,0.017912011596461226,0.09444115467905193,0.006390874819496675,0.1297974914867886,0.0209065000018469,-0.053298288975489105,0.010045652093160917,-0.012684088771914792,0.01997139913848079,0.1397561829096748,0.07575516331291264,-0.38256510650660364,0.00388517096731131,0.040694082472352344,0.046131797392373136,0.02750449386239348,0.010939182131431847,0.14665174489405375,0.020191481604645792,-0.2612664621617253,0.030366355257865595,0.1049642935811691,0.013080573370932174,0.07217388584400086,0.014035316273949093,0.22488617402230698,0.014778629318871306,0.1812110816839368,0.017882377519529716,0.4944207288079011,0.06611692159224355,0.0071929028087356905,0.03246074026513788,0.06761187988418577,0.0176556028406521,0.14718407277690165,0.012217904798204485,0.20023141139596567,0.01469916254591886,0.3024066990379701,0.02395909702274509,0.12024286976499582,0.013016572562605968,0.24964628767783914,0.016231584184249616
HD-67977,0.28814391148923957,0.04681617442508933,0.08243841724067746,0.05445806672009095,-0.016415168734731256,0.07970084042109764,-0.010133377525573084,0.025459940957818675,0.07498808070718088,0.0713128947045025,0.16282497289823378,0.030274267635869042,0.05149683723881371,0.0617452391598698,0.07364022659987446,0.017072499139692426,0.15384355593980115,0.08756023309835113,0.004792893922657533,0.032264714425789424,-0.02608369257523424,0.0654100806799289,0.0525058141617355,0.1465213738468463,-0.22797022486691187,0.01272904422562953,0.027073907178241652,0.0987086413780595,-0.012515710036630656,0.028033141942104718,0.21754779436617877,0.05600943335170878,-0.1795847867238577,0.09514480199730546,0.1312067640033442,0.03237066747167855,0.15301553182515149,0.047228022418148725,0.23349393080725644,0.04738869026924906,0.2892644262977627,0.061385135769192196,0.6745715773141193,0.10376043558929178,-999,-999,0.15626409292671717,0.06707508857362657,0.10687047441043884,0.02875949878454695,0.3779845189872156,0.04863483076143421,0.34054226954191524,0.08991513649475687,0.24355885545431055,0.047945678894378944,0.13494288755429162,0.0496058012274244
HD-67990,0.26896749394489117,0.044424715134338856,0.09942563065575435,0.05250993632643663,0.13030033198920507,0.07785334766294986,0.05391580899343126,0.02411311351507404,0.03290963570782865,0.06498748054630636,0.14321343868422495,0.02768016338696802,0.04783626273070851,0.05841294083216852,0.05354548252335131,0.016199572722442563,0.13013265311714492,0.0814544070478363,-0.013193798477162191,0.0304501858770705,0.0008646610354387796,0.06127641956113915,0.0930238805637815,0.14190117444703118,-0.16220035727095536,0.011919682208603982,0.021035981424726707,0.09435628484936737,-0.0036400963446672485,0.026601293528079027,0.20942739734689952,0.05355978196730603,-0.18351540532750746,0.0845873547928599,0.1388110608834804,0.030949862103520458,0.12696383844587802,0.043200033553792073,0.21045289421189659,0.04541922154544769,0.23823329182212924,0.057626518267528085,0.562486774648671,0.10814044612520679,0.1969121693412985,0.1817094879063442,0.03628709162556254,0.061101264769487136,0.1199972835963132,0.0650918155322485,0.2286326899516936,0.045286286586239566,0.24069807114836,0.07653502560858688,0.12573682476934755,0.045412085894487086,0.11975025536787455,0.0463253618621755
HD-7082,0.41806469567628524,0.04532613488242217,0.4939323471579864,0.052944405987930106,0.2844997135880898,0.07882983608933893,0.31838623718540005,0.02463863106347945,0.3267525261084461,0.06509432729575904,0.34371703705912904,0.028707818531896977,0.14725899111703922,0.05978831371537908,0.21097323972219628,0.01658243867308309,0.35990423036888997,0.08403420102596607,0.08155693929935616,0.0311251657488767,-0.06972969395139517,0.0629268901284702,-999,-999,-0.9589281007477868,0.012233992142032588,0.23755742576859395,0.09618276058646404,0.3956259356266336,0.027225969338954277,0.357937540433523,0.054611033377667685,0.07170050313052512,0.08873010133389121,0.32822100703366563,0.03149638703677378,0.34505238008350014,0.04483308875960626,0.5478119013474989,0.04621156111198122,0.5645370137344952,0.05921098672605848,-999,-999,-999,-999,0.6582676706954097,0.06361162848334352,0.24544051266171918,0.06270292889879993,0.7022589224621434,0.046657501941774523,0.580468126646496,0.08215020866738466,0.32638424054109827,0.04646095266717485,0.3214146328126735,0.047790365463975665
HD-70982,0.28974955583556183,0.04568851800333351,0.02608525389151481,0.05323361869084212,0.11985925019278085,0.07910045956817086,-0.05196242385257513,0.02484914218598774,0.04644764690268019,0.06621483578155844,0.12364377053508532,0.02911512322749833,0.14782036507157223,0.060352762004049404,0.10406441007934947,0.01672896509223976,0.1394792106389022,0.08504389171428957,0.07481664313907685,0.031405231502125486,0.035062614755143356,0.06359357111272326,0.10046433811523478,0.14483935215917712,-0.0274251493769124,0.012362159621582628,0.05771225778527864,0.09685733838137592,-0.05431001219201742,0.02747144955309354,0.33145250448253777,0.05501218027344877,-0.01565448325186239,0.09041108787469793,0.18958567220982878,0.03175067859430776,0.28935819407030683,0.04548891093951595,0.28201666225441957,0.04653152229149321,0.37857073517950385,0.05980241552452415,0.734887295783591,0.10653411587975499,-999,-999,0.176871169387218,0.06457781481821954,0.2252086123979626,0.037764422154651624,0.30720391962512883,0.04720719453125034,0.32111875808819224,0.08433257810331524,0.23614262832113006,0.0468769981854534,0.1306322879394332,0.04835474144848839
HD-71863,0.25018097691097335,0.04618942508658423,0.05846398711523332,0.05370510377104675,0.14913998505981813,0.07941677136381065,0.031117221067784195,0.025103670771802488,0.015988768452922353,0.0680857052194036,0.11182190235409009,0.029695842577525115,0.09630291596888893,0.06108543633169096,0.0704980530431165,0.016920830053934164,0.12211840673670477,0.08633164171658005,0.04465008352438027,0.031791471379669735,0.0023450985200166863,0.06448634137932456,0.15149247097152913,0.14588111318488464,-0.059196424850104956,0.012536364738226646,0.0459318896283612,0.09782722827981982,0.00518754739132693,0.02776305102226956,0.38926424511241164,0.055567397364217216,0.027543836548905853,0.09273494464662838,0.2904613267010726,0.03209691123781852,0.27115410660043604,0.04637475216417479,0.32214869285986436,0.04695470145518781,0.3262920415191296,0.060596083843340635,0.5518152035876082,0.10560744807299507,0.4169322264608453,0.16698104990251714,0.009407062856569837,0.06584115859504432,0.06331411100678036,0.033756338107936365,0.16618249466060467,0.04793935335585155,0.20392440269047502,0.0870878760539603,0.12963312039907354,0.047437046266525645,0.11736522093777191,0.04877422235997603
HD-73468,0.2355968516132207,0.04608268733768597,0.10072647672673146,0.05360169339432092,0.10970644930117562,0.07935376347548005,0.02918928660453765,0.02505170779968546,0.07912663380086177,0.06768907680996124,0.14898412444164275,0.029571579683197492,0.07780442266198229,0.060932800123432156,0.0775195736121464,0.016880749211419938,0.14893221575524035,0.08606388930255361,-9.203072505244159e-5,0.031709862039373385,-0.017061993791384567,0.06429865026690702,0.07942529415307636,0.1456714099746908,-0.22279136719070597,0.012499636305274398,0.011848597775915237,0.09761817114776648,-0.03046074103353208,0.02770370025657155,0.19890488185008987,0.05544993280439637,-0.14551209374564716,0.0922414078894761,0.13462099068844918,0.03202506300705676,0.13108617121707172,0.046188304426292105,0.2338031890387106,0.04686600579944249,0.28463754419718124,0.06042913011360489,0.736370860259923,0.10580844634057866,-0.12801704221309446,0.1679720429864092,0.09822580993842234,0.0655775885430702,0.11781632681163384,0.034633950993799976,0.3350750813974922,0.04778576092105031,0.33574797978328186,0.08652120201215756,0.20430171326793686,0.04731927297059205,0.17964286253690137,0.04870719698244638
HD-73710-Praes,0.37809897585227104,0.04451119718787758,0.02423839265413849,0.05254410238508104,0.25005854000882577,0.07796981417796581,0.057271631933377684,0.024164109014683542,-0.016332858996311234,0.06499280155576756,0.10518600809470387,0.027778210812672437,0.09429725843055839,0.05853107096146699,0.05828830955557328,0.016233016235810842,0.10003139878684617,0.08169145121720524,0.019118498322482608,0.03051021756104356,0.01896615501628271,0.06143172525261557,0.2486001295417579,0.1421175497200042,0.01896549704897102,0.011948488023871271,0.039663181894723704,0.09454283253706713,-0.04189922447771127,0.026655121600868668,0.20455595649259095,0.05366899970443393,-0.11056279408268258,0.08497266275368291,0.1060273885783366,0.031015338276392947,0.15794970419072446,0.04335306446240129,0.21089583402888,0.04549035127721318,0.25197700959103203,0.05778163382220696,0.2651952049198483,0.10809157490589467,0.5330192323147478,0.18158821891112786,-0.16314250822512055,0.0613439907726556,0.1457164888715314,0.06477344117077918,0.05586076154871979,0.04541542826638847,0.10332680760082316,0.0770845035368614,0.04244421505861726,0.04551432078664539,0.046139270148609426,0.04647186504342555
HD-73887,0.21802678375419016,0.04074167145097963,0.11898238097537617,0.049439687930022624,0.1461672866749396,0.07276773564228485,0.04735530828122736,0.021702575139214027,0.016830346701727117,0.05760500333306254,0.12147150641969291,0.023853633708049486,0.0754459954183006,0.05064868604249791,0.0628612146855301,0.014431924263629072,0.11652494331407726,0.07021846051294559,0.011138450485777593,0.0270076913063308,0.0006818913438501051,0.054292409857661005,0.11537992967859767,0.12882953264462413,-0.13018999825985456,0.010401692768475808,0.019063531902030584,0.08602816456560912,-0.04132608404870905,0.02392705460580452,0.18049556797944266,0.04753955495991428,-0.17382115844168167,0.07102894777280869,0.12896562183601387,0.0275165282456037,0.12825413313213727,0.03741709099141637,0.20385742556840122,0.04107604516607753,0.2322500611271361,0.0510326279529814,0.5618395544637264,0.10335796108469796,0.10044856917241385,0.1646427528897147,-0.05536405671523448,0.05120118299669067,0.1257123331269444,0.04617336383607643,0.16246391318532402,0.03953128056724181,0.19131509500925065,0.05971701364413292,0.08381959293475061,0.040118571918297465,0.12223376412057553,0.038412627042338485
HD-73898,0.35909154126901033,0.027838732150337716,0.23607247939998555,0.040289710020276155,-999,-999,0.11892236749065521,0.014528066645023891,0.18184773891512496,0.03709938133232707,0.18864322137357353,0.014199071582706215,0.11387111695339211,0.02998069917718027,0.09480091994906814,0.009539953651766306,0.23748553753744783,0.03928400054479869,0.026124147342949888,0.01640381370307323,-0.07341569288000738,0.03296257808251465,-0.021938698756009067,0.09347554370648062,-0.565102937955813,0.006322154958768043,0.04911448823953268,0.06029363781595332,0.1772831028586568,0.016126383279001157,0.055532415532028284,0.029905536553344245,-0.3095227043365698,0.044596862980606354,-0.03304907068699903,0.018535654553717203,-0.036924098832659694,0.022645407021093848,0.04340578739668727,0.024824452660407295,0.2059415096100407,0.03039063245484834,0.4136822712661177,0.08032988259506484,-999,-999,-0.026967121152882134,0.030303763555307374,-0.06313039242947927,0.025533490381340937,0.08108241613064421,0.024083029819449528,0.18703390584451118,0.036628284413212954,0.06698702324688188,0.023006746723759835,0.17229582113427244,0.023290237654124545
HD-74772,0.34172279069114886,0.01901275556794395,0.028250830366385316,0.034499525130594205,0.0984378950414353,0.037180803782691695,-0.010548656500295905,0.009472009925634742,-0.0010184022361023892,0.02544596744703929,0.12322824968191101,0.008164610466778324,0.11143577290900164,0.017064687707644067,0.0896843673291426,0.006148256192785652,0.19465483491946323,0.01958468777838712,0.03714792860878391,0.009567661917935438,-0.03277404879360546,0.019030076867177777,-999,-999,-0.16774776257926227,0.003700305914168136,0.10745062591850285,0.045102543107035535,0.07057634428907214,0.010525741387724967,0.3502335858374612,0.019577707670127995,-0.054763883886108644,0.02943873991012655,0.20632827624574368,0.012651459730424124,0.18318355826701066,0.013414111401868887,0.31315337216393635,0.014016170095038208,0.3806368073647465,0.016955746065405234,0.44854201270597777,0.06486733261473074,-999,-999,0.32341603324491786,0.016758727450743496,0.2433940636097045,0.011207783158684183,0.41889172880857867,0.013988555767061256,0.4598095768586621,0.023001944527531168,0.3285732288431899,0.012289992698504058,0.1472974272863111,0.015915246539063163
HD-75168,0.32169592563735433,0.0455575724990089,-0.032505119694707096,0.05312345896994293,0.09541550675998506,0.07899813919325777,-0.06188773222367688,0.024772500755616093,0.029596726491040337,0.06571621924026028,0.09600460387935528,0.028966332728744586,0.12199324815303433,0.06014578387686191,0.07744344225375413,0.016675403691257407,0.14782090208143556,0.08467734783978095,0.09094597733275314,0.03130166566329655,-0.0313421329351114,0.0633486974829259,-999,-999,-0.011763433101948217,0.012315319988099663,0.10069984154576955,0.09661422878274475,-0.01810438032186762,0.02738283761490401,0.3473248100412152,0.05486343909992024,0.05192379885412007,0.08979565948658942,0.1973655387045568,0.03165216685005084,0.2816749611197213,0.04524945191033026,0.2904955925822702,0.04641464998593621,0.40772109830349257,0.05958673328886549,0.2783722628157801,0.10676104901301123,-999,-999,0.3093097880975852,0.06422801592283274,0.15508659149636633,0.04216049816685355,0.29927081377506054,0.047005018695342425,0.3792246852739049,0.0835325753538067,0.2858039673785599,0.04672422627284241,0.07031382980700296,0.04814707395967243
HD-77087,0.3829767003173832,0.04476147861699872,0.1258071463504831,0.0526426766915428,0.168477865691137,0.07831600434109548,0.06594043954346632,0.0243133409796664,0.06823431193167487,0.06501481617771618,0.11103956596869624,0.0280737094879564,0.0847936665289934,0.05891956157092683,0.05686766924540235,0.016344767159850067,0.11080644748310434,0.08242455054395152,0.01820946485273295,0.030704326449128905,-0.011634995626901484,0.06190636716433516,0.13108620463016443,0.14273295592251198,-0.12504053024415931,0.012037594390798035,0.009911457387502126,0.09507334604283105,0.006636821298400319,0.02682941551214535,0.19392472473567768,0.05398899454510429,-0.15546653588837486,0.08615083175936356,0.13762136577221853,0.031186705009510755,0.11094690163871243,0.043819302441094304,0.1814747930324854,0.04571502703317456,0.19854618789812697,0.058250948154597734,0.4431929407766039,0.1079103180697886,0.29270599443985934,0.18110335833003605,-0.1450981327269043,0.06206786232118637,0.025597455144766884,0.06513836330705017,0.06814769229947572,0.04581268860373251,0.12433589042568963,0.07873938571983968,0.041761655951492754,0.04581992203218837,0.13532999018575181,0.04690696088066062
HD-770,0.2148362035172645,0.021837182010527836,0.1961364342648323,0.036229525528937184,0.2353776554914414,0.04191729548598193,0.10303991615854458,0.011010434961235036,0.047400491788910704,0.02820906636001398,0.11217876458445096,0.010070192464017776,0.07773106772181448,0.02086325640759394,0.07163868252112299,0.007209933707103523,0.12519292661643988,0.02552074333710221,0.014359424738935117,0.011680862722607875,-0.02425459814414921,0.02324243060358817,0.07873098191463612,0.08016015327311482,-0.25511219577248057,0.004515412357321337,0.016747417477888438,0.04972635612262442,0.07169065930073443,0.012337611533885455,0.036112340973462165,0.022418050500265237,-0.36536694054703645,0.033679193285804813,-0.020570157674440676,0.014521968846409678,-0.029162883730441812,0.016194621949674762,0.0654585978772412,0.017376733508288267,0.13022238148385334,0.02108783777615653,0.3422880583230796,0.07021725940077471,0.1555637322369129,0.03865249844231932,-0.25212467263257465,0.02076542891443889,-0.04132459468703764,0.014524261449332224,0.013150972777066894,0.017140594948633295,0.09219016618225633,0.027214769260016668,0.0077703462678327395,0.015534323920891081,0.1315280387632545,0.01751228303796263
HD-78004,0.2545970112493345,0.0168046182141855,0.09363313383009081,0.033566310190069934,0.3286347204891131,0.033979537904225345,0.09773629524469046,0.008513839611902156,-0.11181511130519423,0.02371697194189792,0.032486523428031155,0.007051695032896647,0.03018086791825053,0.014810253625004285,0.02344803205083764,0.005468970264773779,0.03323417718631577,0.01610871036175311,-0.08493858897245554,0.008198779691912152,-0.011669040046711932,0.015858802061190065,0.25222644943534095,0.0723096026542084,-0.13194790031563047,0.003227361243698822,-0.013573144743235066,0.04242765871751897,-0.10532321833653441,0.009337615784571403,0.22596888722769698,0.01740190268835637,-0.1952471534590428,0.026368876020125363,0.12931051448753023,0.011694798519571954,0.08429268529576756,0.01155356009480478,0.25230287708350785,0.011595351892571158,0.1784105054989177,0.014255176701978789,0.40612127750815774,0.06316281563601112,0.3708906301843184,0.03235769107219847,0.005042972936390111,0.01418226309854106,0.11305974624316678,0.011626045469838711,0.06651700295721442,0.012144334929331447,0.16293456994656227,0.021171682871363184,0.009544540602426682,0.01006518274096935,0.09634153821974084,0.01505618487769769
HD-78632,0.2135710007597807,0.050288229493903915,0.40770336849036776,0.05739953797167182,0.4166126932819348,0.08494711998088025,0.12825615071972246,0.026330913107577097,-0.07948308099025331,0.07759052125775028,0.1337226380186371,0.031885950441698015,0.1345318356138853,0.06438759249095062,0.16980278971317905,0.017810355093995842,0.10339234908345946,0.09154097563585137,0.0813601263330915,0.03427202895243096,-0.011375710002922312,0.06813900911202793,0.21360710017681678,0.1480165516326479,-0.34101043619649213,0.013512641341923298,0.041176677225879976,0.10404075685571706,-0.0115429338946747,0.02965369582125835,0.05390008746104852,0.05884795042634469,-0.3424365778320117,0.10092303982300048,-0.0031939568848881605,0.034285671406831295,0.07572674943322945,0.05002195758759735,0.1532028178989106,0.04865609607579711,0.10284574519725626,0.06306416540785147,0.3421099139723548,0.10383393059101494,-0.12692715777553415,0.22069733165523664,-0.12266642453793047,0.06930679947577625,0.022596080633822402,0.05503070049587484,-0.04418062903667172,0.051191288930680846,0.17430856724890215,0.09401800127150081,0.0017553382230826586,0.04963640355474044,0.24729156734914148,0.05517583714516852
HD-79917,0.16324216967552152,0.03986507033642383,0.15929258334168983,0.04860622404279357,0.2068523582122448,0.07140030528062412,0.09776826050917498,0.02111022200866811,-0.04806475913596353,0.05573977248294591,0.0998306931924311,0.022961781736117143,0.07278080565498823,0.048711586049284626,0.05729098819843894,0.014008030271154886,0.08264548441140063,0.06748536001477388,-0.023378230526889178,0.02613388564981187,0.008408542091137061,0.052698896706581504,0.15793122227749157,0.12532817003740052,-0.083406818273287,0.010026953352304208,0.007483274179713728,0.08382314473889817,-0.08441844241752028,0.023243871517918863,0.18086346679756335,0.04603804843119899,-0.19258473526966258,0.06838414823719749,0.09377907031581173,0.026704736467515967,0.10132383968355403,0.03612351919667396,0.2158443328953118,0.03988925481841464,0.20853122411089367,0.04940338847086425,0.5160256359447406,0.10125500658367931,0.3418665732396007,0.15576539123154604,-0.1857908284061709,0.049108993024043666,0.07736725095285513,0.038856891966470485,0.08680543299582362,0.03812627053944253,0.1555693212367114,0.05656651288657405,0.028339948210520216,0.038775932824635304,0.14415224966921844,0.03669171522012164
HD-81101,0.3318147143310946,0.033750485712132086,0.22344089893714997,0.04413632454263867,0.11487290628103902,0.06087669280667002,0.10064465487641289,0.017730535389802078,0.14561341742521466,0.04600207489850052,0.20532228398624858,0.01836984483796778,0.07565133257196435,0.03888020056312637,0.08793184589203575,0.011712845520777617,0.21890450446258686,0.05255749821733011,0.018305978522367795,0.021052082967378996,-0.03790459384427319,0.0424843755573405,0.003297750780198172,0.10735685975643859,-0.4565118131158504,0.00808546697115776,0.007292242492917211,0.07101420258139694,0.10769092677869005,0.019568447925630724,0.06610696014941209,0.03749370102546796,-0.27267040874842036,0.05585138518855365,0.08718766634489028,0.022516090285871627,0.007442611817192413,0.029022060238207956,0.13962872300874615,0.031993237462254194,0.19225495163255726,0.03942144173568756,0.46505387002089893,0.09019099965842925,-999,-999,0.009305497491323922,0.03935942524284854,0.07731877475299181,0.0300353826253861,0.20843394839710994,0.03082337955438259,0.28327364086326023,0.046111638879498824,0.1336476011280059,0.030457958834246325,0.19735207929778517,0.02921898966739795
HD-81169,0.24892884857478864,0.021354707153771958,0.07136805615353675,0.03591464635965555,0.03839214163299526,0.04114120135306269,-0.004291690372425994,0.010710030337006777,0.06345797445543883,0.027465558347122058,0.16110804337549078,0.009724793903202453,0.05918814507109199,0.020103389421545527,0.07515928524493595,0.007007863991867848,0.14696249576268466,0.02437558886143649,0.045561964213007,0.011284436604362567,-0.013931235380256812,0.022440670716785197,0.025797590144904514,0.07907023751542942,-0.12906184814705685,0.0043633561842118225,0.013444982217990453,0.04883377313804783,-0.014394102437086886,0.012002776137923997,0.21801740320004806,0.02180323941878168,-0.13056462651892337,0.03280198018060275,0.15488663688062482,0.014185645061910366,0.17041347317821537,0.015649497980847513,0.2352179105237619,0.016735212925867687,0.2997169702936042,0.02029252813368755,0.7083628255869269,0.06937166956419362,-999,-999,0.08353403023770822,0.01995381546073867,0.07214448249895805,0.014520805926636772,0.30425245773251697,0.016558718580703867,0.31538216254294954,0.02643410497673617,0.201188209155527,0.014909670845283182,0.12685798583820923,0.01703105130495689
HD-82347,0.20399132282581206,0.0457648208480065,0.14113716019839856,0.053297812026034355,0.21280319626711325,0.07916009206328899,0.04218284025690927,0.024893757882907368,-0.005977250397521561,0.06650547184864233,0.11631951846642591,0.02920171336897384,0.057674849437039544,0.060473359653423306,0.07277993796524453,0.016760140145311995,0.13438559862037053,0.08525753267548755,-0.03228868310319172,0.031465517792748775,0.008762557963654272,0.06373628706850487,0.1083336398511831,0.14503013239093704,-0.23663536927413403,0.012389368731832733,0.024215446332664425,0.09699903352193454,-0.029874399487351933,0.027523059718284646,0.2351429070699734,0.05509880350742197,-0.1562188865335981,0.09076980865034795,0.15168300027727916,0.03180796646436343,0.15287302685686058,0.04562807610568194,0.2854211361041193,0.046599536105970105,0.23342897501461216,0.05992780788437769,0.6318294012911162,0.10640179352107923,0.0730943023931298,0.17211573020293033,0.11419120691677298,0.06478038711542757,0.19732394600990716,0.03720488088156668,0.29717634032555756,0.047325009985032244,0.33433940738350665,0.08479637096453434,0.19226312867003384,0.046965901902174624,0.17444410216731712,0.04847577314155352
HD-82350,0.14934557144171262,0.046612754832419265,0.20557976582466136,0.05423253884147641,0.19455171940670074,0.07955890298655395,0.0715515862816633,0.025372997216868965,0.01633986024389661,0.07051741798902554,0.16827388366964396,0.03018599489148038,0.14187802454052373,0.061661481631850354,0.09466498373660975,0.017050310296095227,0.11909862119438114,0.08737108451893595,0.0356307755016038,0.032149188607264116,0.012019182311351073,0.06526491484823264,0.09331031236394755,0.1464282605006206,-0.14614709223191963,0.012684512549248477,0.022550970839612716,0.09848063551928274,-0.00857252013797033,0.02797343157383658,0.11328177550256269,0.05592206092997112,-0.2382859622971723,0.09483371614139116,0.1208153364700082,0.032303979124980835,0.09521004841103432,0.0471002911197105,0.16622589591479792,0.04734144185878286,0.1835781763714876,0.0612985279877006,0.5278657667876092,0.1041670551213558,0.02401152823341296,0.16168954279233186,-0.274257712542728,0.06694787723699179,-0.009656191437991624,0.031184058340999368,0.09253501408775688,0.04851974947216204,0.13560088939325915,0.08959021534944613,0.0620091004194771,0.047880107492314826,0.17237446535140055,0.04923390643631587
HD-82734,0.42910758063973037,0.029635499276738784,0.014581081151728792,0.04153444923754141,0.22013539482235717,0.054165178981577904,0.030904920889047616,0.015547170137167662,-0.025891988495917506,0.03973654669279289,0.09034954854427696,0.015426205191492523,0.09597033596552046,0.03264750726634919,0.06639073507260226,0.010198867984705425,0.09803597154191496,0.04329877681290502,0.044863054530875746,0.017784162875227303,0.010450218558714919,0.03576325040811523,0.2615498077188773,0.09747262299642734,0.06285790214841197,0.006846580351856223,0.05429652960202008,0.06341586765183696,-0.08054648581281604,0.017178301864583648,0.22118443392160303,0.03215765521389747,-0.08740224634167842,0.047923576280012564,0.13420416625488668,0.019718330827585232,0.17215881526185453,0.02452646739947376,0.23908356528018138,0.026966314544308596,0.30573215578000934,0.03306232982348061,0.2930786020482058,0.08335244057349032,0.44753570388425795,0.14341315697466883,-0.13023449222603195,0.033031786062393105,0.15389772571349364,0.028369327835490468,0.08482382706028926,0.026122296864302612,0.15374405840504418,0.039376319671228815,0.07128352448818748,0.02520597863098109,0.06164178745168178,0.025038743401311077
HD-83441,0.21126402521402293,0.04561003202682804,0.2113401964523371,0.05316759061595822,0.22872534034169706,0.07903912834509816,0.1118950625747141,0.024803216379925167,-0.03531210929270562,0.06591595225572468,0.1298527958221098,0.02902597037694609,0.10670295479081052,0.06022870596746642,0.08310573870648486,0.01669687078470223,0.09727385108504033,0.0848241790501159,0.011004649496059865,0.03134317253088916,0.005684059392518204,0.06344679209224184,0.1673031130793598,0.14464315381035026,-0.12799349307346847,0.012334107168614869,0.033151795528084615,0.09671161481678006,-0.03612289768290208,0.02741834384852854,0.15039361391671463,0.054923040776570516,-0.1938120138731188,0.09004218515301722,0.16092968608917624,0.03169166289773479,0.1080781018414978,0.04534548077303812,0.20602880500884008,0.0464614945773583,0.1814453718920703,0.059673215105169625,0.5025015189884776,0.10667015775138121,0.21287125947604063,0.17936753011703865,-0.2182786210691397,0.0643684848137243,0.09424656070583043,0.0403930532025226,0.08697544092647004,0.04708601295186835,0.10024869753697997,0.08385369909525753,0.042653486034051113,0.04678546060735658,0.1512201676611728,0.04823026404991799
HD-85250,0.16868356157682665,0.050472031284549565,0.04634047861128213,0.05758639490807301,0.07570072994457103,0.0852514281127269,-0.0009108925997506068,0.026381305651744145,0.037185043708436144,0.07795189848353458,0.15710996128814686,0.03198214800318534,0.08706415904284018,0.06454980847284528,0.10304982784746655,0.017859665642227088,0.12930706123264737,0.09178472837725023,0.04419481381810225,0.03438400478767331,0.015440496922866448,0.06829682892029258,0.0327376378829857,0.14810275810338291,-0.022160868857061505,0.013557222988245734,0.023260772049306017,0.10436351828608872,-0.11207631873558277,0.029776459882369134,0.23851162867221298,0.05902613515765435,-0.08120139279683233,0.10124166651753055,0.19956175759257203,0.034418002354583074,0.22875161928636115,0.05018424021880785,0.29872676576602375,0.04875733931009253,0.33042811547302126,0.063184947920389,0.7772150280609447,0.10389613323150146,-999,-999,0.025136646229561466,0.06942934891348153,0.2610450776234866,0.05478225899018519,0.3025019456035017,0.051340284448836766,0.3153106162665821,0.09421133411270112,0.21112012582745565,0.049743221090898584,0.13037599273390674,0.055473971390018396
HD-85444,0.25833464626454694,0.02086943823135668,-0.004402500313167912,0.03562066991831513,0.1332532477381193,0.0403208145693799,-0.04714296589866185,0.01045402103054658,0.03762131596951657,0.02704309000828555,0.11576691753955196,0.00940298829874246,0.12745118284225787,0.019478889715602212,0.11179558546762172,0.006833712510124947,0.12346096699054565,0.02338089560488799,0.0965307215636329,0.010931480909539262,0.03238122496502671,0.021732926061937594,0.10149624130662682,0.07811962648148854,0.02512210188724706,0.004227198164888345,0.039089873887924065,0.04805893745122148,-0.11967898592246673,0.011700842938447172,0.33839965677508144,0.021340291972062733,0.038200711105465524,0.03210286058301746,0.20111691390569997,0.013871781591466993,0.3151778342467054,0.015188617195086376,0.29517715945130407,0.016179762704594935,0.382697221070719,0.019604504942668844,0.7369914443392844,0.06844333404807625,0.5408837530231537,0.03366858646262856,0.2357116005510479,0.01930176508363741,0.1805224430252782,0.014972497985374322,0.3071044533530013,0.016026509432323297,0.31637032023514033,0.025729671261450305,0.21516165015410527,0.014368637500943181,0.16230930503196328,0.016804171376734265
HD-8705,0.160597586307199,0.0168046182141855,0.36839263315152737,0.033566310190069934,0.32518563428414604,0.033979537904225345,0.11555658184133355,0.008513839611902156,-0.043756441947318314,0.02371697194189792,0.1749101249254487,0.007051695032896647,0.1374607536588689,0.014810253625004285,0.14992240626620235,0.005468970264773779,0.14134223838572313,0.01610871036175311,0.050235748901542934,0.008198779691912152,-0.008151322282932916,0.015858802061190065,0.11063105928397443,0.0723096026542084,-0.3806022984114815,0.003227361243698822,0.03156073231679246,0.04242765871751897,0.021494883944775944,0.009337615784571403,0.015275570499719837,0.01740190268835637,-0.37997065055809676,0.026368876020125363,0.0034875006510063367,0.011694798519571954,-0.005104848661137626,0.01155356009480478,0.12197028382591132,0.011595351892571158,0.1378872060409343,0.014255176701978789,0.40973921319175155,0.06316281563601112,-0.1498589638170923,0.03235769107219847,-0.21406510556331682,0.01418226309854106,0.020468810638227475,0.011626045469838711,0.016192953664534146,0.012144334929331447,0.1917464007765889,0.021171682871363184,0.024752789645042794,0.01006518274096935,0.2527477155262484,0.01505618487769769
HD-88323,0.3063178667217822,0.049088761022501724,0.022103643863306988,0.056222325590145186,0.18464535383685632,0.08300533305832543,-0.010079307641032043,0.02601885111867208,0.021671751971515607,0.07526041732495578,0.11537189995825312,0.03127333839537062,0.12942253611060955,0.06333802671677537,0.07741947461725172,0.01749815732117578,0.13085394688286012,0.09002061922235007,0.06485183562656721,0.03353519808497247,0.019598165662157885,0.06717050364007181,0.14399004179050745,0.14755635408958315,0.04184210525225229,0.013225687826893437,0.0376243916667941,0.10205243205863967,-0.06706647230229892,0.028918947228739555,0.26805705909214306,0.05771937741910475,-0.0788024367075516,0.09884823365302187,0.11034285313703329,0.03348350119689294,0.2322957083781558,0.0489881395004449,0.23428073816774198,0.048044824739874245,0.27236194707810807,0.06229428852249354,0.6087249094496292,0.10346590624340463,0.6891535299431836,0.20152680733730996,-0.035732682766575596,0.06850685992995646,0.14867083577847662,0.029261255328939247,0.12090074931481551,0.05021349635222872,0.10648784268973965,0.092630173250703,0.10160249813710134,0.04895161350347005,0.05816509893039565,0.05325038652888336
HD-88836,0.21237299093354944,0.05344854392920585,0.06585134972935225,0.061491813845925114,0.08719722774353822,0.09134544912564223,0.007527405777657092,0.027098973498393124,0.06373926911202576,0.08024246003263244,0.13666603300488697,0.033579615303861526,0.03766475371815492,0.06790939473151532,0.07486123512115873,0.01874131552834432,0.14552086826304733,0.09634642372590652,0.03064734984074735,0.03642985945978012,0.007853682930664574,0.07122835686300756,0.04604577214258998,0.1483843143270154,-0.11686651452312691,0.014317686690551683,0.02314420556838992,0.11039980205489773,-0.04525711426284851,0.031801623432954486,0.22877489127384276,0.062434010407521015,-0.08289482075880739,0.10774077725037624,0.1601309526442422,0.036391784183073525,0.19538412328212726,0.05326300230917369,0.25322949569282716,0.051056918137083344,0.28624813681360106,0.06604167497820249,0.6924725641029709,0.11114427948626882,-999,-999,0.10038009083634336,0.07152122182453738,0.1809005731094977,0.12159557950298316,0.32203061768919206,0.054287602486683496,0.3361473544713476,0.09979835127594475,0.2116836787929467,0.051812407943879674,0.1344758075390206,0.06049124976637103
HD-90518,0.04637646219964364,0.05194945841199589,0.20407666885654874,0.05957579866596998,0.21697654503840735,0.0884055642215859,0.08187238096468374,0.026734819086887636,-0.07509029121942201,0.07962497895490406,0.07445086737915198,0.03280131290346521,0.04696293673439389,0.06614325023405639,0.07531419450048352,0.01830399116182224,0.06761852265496704,0.093998324598159,0.01404532282288791,0.03538845680656355,0.004780774962355183,0.06961160834950214,0.13645196692575223,0.14821329914163295,-0.09658983498911877,0.01393802650260856,0.014052125581334396,0.1074117518175282,-0.048436281942025816,0.0307716726553123,0.07627286026840802,0.060785730095248916,-0.32621898434847085,0.10436456439886548,0.00054678356914728,0.03547604178859706,0.01581212766208736,0.051668186542476534,0.09873747926377097,0.049887830579083185,0.1825443903508949,0.06455934688679592,0.5488583931832464,0.10667152550699512,0.06428745017553017,0.21911442750402518,-0.3082118254963422,0.07049318439038336,0.07753321707631966,0.0786975245735004,0.08002220412613707,0.05271896910210747,0.15662141071982974,0.09669376446936086,0.04204655343758573,0.050786420398232446,0.2660263267614815,0.0580710108253741
HD-91437,0.23881954058873936,0.04568837778812898,0.040642250466662505,0.053233500729934595,0.04364866030640249,0.07910034999318252,-0.005290862544871627,0.024849060169971866,0.05769532946392522,0.06621430176437088,0.14036869274405137,0.029114964033148776,0.10169839424690671,0.060352540384697624,0.08166988018655172,0.016728907780452513,0.13730945871467873,0.08504349916050692,0.0496187715113381,0.03140512067700328,0.01859414984930821,0.06359330887362297,0.06835388382791044,0.14483900161416002,-0.04967458021012652,0.012362109564764768,0.01841305034459842,0.0968570780229093,-0.06909813237800053,0.02747135469685571,0.2581599074547382,0.05501202105995568,-0.06621404373193238,0.09041042875593722,0.1713513158778958,0.031750573243092585,0.23408324072489972,0.04548865495818005,0.25501060633940564,0.04653139724845928,0.3184422068649554,0.059802184907527464,0.7328804459527095,0.10653435897903993,0.7092538657475059,0.17569725480267662,0.13682824194516732,0.06457744172581047,0.15219238367459545,0.03776909941414057,0.30352585058350573,0.04720697803602557,0.26464514000377715,0.08433172423829263,0.2230126738218447,0.0468768347352396,0.1156564007720873,0.048354519054011266
HD-9362,0.26677675973466075,0.019737860268000038,0.22148925590320767,0.03493690519136716,0.19481175899114656,0.038406884219883766,0.10685255790493431,0.009856554301637462,0.0876339630455224,0.02606942717607903,0.17004701659301813,0.008650068597518974,0.09748728502071535,0.01801441240763,0.09707901967277445,0.006420051392101871,0.1821061665215865,0.021067068880204494,0.025407811048441142,0.010103480293766698,-0.042405674294702655,0.0200857311673598,0.059462621124257375,0.07590857789669402,-0.3778531944111695,0.003907517703763868,0.027220464673952116,0.04625683839891669,0.08341265742735163,0.0109890792771456,0.07112995994140364,0.02026603658686828,-0.2925502440676663,0.0304790397605979,-0.0023982104863650433,0.01313237343302682,-0.0032287017203271734,0.014110515088972576,0.07500342716360825,0.014870521406096621,0.1485196488092846,0.017994616782251102,0.3299636695540312,0.06626835268782552,0.2311364133740753,0.03250900531665293,-0.10807509574854979,0.0177636712714602,-0.005705982467855697,0.012474787817005551,0.09954466945165129,0.01478540689668402,0.17103351956032306,0.024074800377521605,0.07295026114542369,0.013104614283542551,0.19731636999057567,0.01626949188721676
HD-93813,0.17692919417718994,0.02043800270362992,0.322823750243123,0.03535980436804105,0.3646622468208693,0.03959101866546131,0.12156395552964283,0.010226579891620721,-0.059470999103673094,0.026671766242418654,0.09679043346947631,0.009116524510155271,0.1033639723031674,0.0189228128186972,0.11212416729169185,0.006677450218896707,0.11449859965316261,0.022498640080449644,0.028500949465972248,0.010616906876809329,-0.028816196486084522,0.021104929074226175,0.15950968661657033,0.0772764928642029,-0.382947602764889,0.004105795896049416,0.022538584538833006,0.04737175268825807,0.0026619442027875084,0.011431001349748563,0.05682942097587973,0.020930702362432416,-0.3815146939055308,0.03148369963646552,0.010034850618582447,0.013591330231314815,-0.01954534567798618,0.014778692802535817,0.14388856789938015,0.015683636557818674,0.12015277412383324,0.018992285821454534,0.4127139479385553,0.0676154740875108,-0.6185536687392432,0.0329395900239063,-0.16971417379979808,0.018719360374780555,-0.010626911496467273,0.014776354421948266,0.014921491801239917,0.015553639650644442,0.16649656867716345,0.025101310993289692,0.005912439951707149,0.01388764753910826,0.25357936719218166,0.016602771901609466
HD-96407,0.3830107227381072,0.04578917712499076,0.25770396934158857,0.053318303266668775,0.09376247601564192,0.07917912856493901,0.11811276891967548,0.024907992708471216,0.17948008780107738,0.06659825806301826,0.2192636049916898,0.02922933628043691,0.11859567296283413,0.060511853264722824,0.10488560996472124,0.016770085890835684,0.2334163002173506,0.085325736192139,0.05137811169759187,0.03148475185746729,-0.03964452650932859,0.06378184681736355,0.06129419546439241,0.14509103853801486,-0.4901246967280004,0.012398041068656223,0.014774570106884433,0.09704426850462891,0.13508436391718692,0.027539530155272447,-0.019942349751842392,0.055126446470447954,-0.3297347646267559,0.09088433056689171,0.005857374754424605,0.031826235199024264,-0.054165942069314264,0.04567244147075669,0.04588661227463828,0.04662123280365855,0.1727260398745574,0.0599677894572279,0.5479696961610072,0.10635954232624038,-999,-999,-0.08909969745845014,0.06484485826306768,-0.08040194001696666,0.03705133955669765,0.09989791554054774,0.04736261824778556,0.1907180831729034,0.08494405474357686,0.0425347231567601,0.04699426230271304,0.13111753315841013,0.04851441054468828
HD-96566,0.2691035312667811,0.031873003077090026,-0.02222623833566928,0.042964429103344914,0.1864751443227206,0.05779972794691766,-0.023862668625225097,0.016747389297266553,-0.08024208258107635,0.043151251455078976,0.09078971264121735,0.01702157439035298,0.12123909254983367,0.03603490795354324,0.08387842019632837,0.01103344963455197,0.1387601549810018,0.04832903214714827,0.039403743377601455,0.019565302932549666,-0.018637817004137247,0.039414812942630544,0.29838001119580504,0.10279290149694226,-0.013696681335853,0.007521533539381248,0.08873859801562212,0.06748264296186281,-0.09095608212093254,0.01848169021802878,0.31401420663538465,0.03505045364568589,-0.04419479086759459,0.05222665246190264,0.1923995688937748,0.021250879674847508,0.22491478765937553,0.026968220668098578,0.3425854719669872,0.029699481595938885,0.30021582005432057,0.03651789636573438,0.5216264616771756,0.08707369748969948,0.6580970610359067,0.14772733212750547,0.17148973140014412,0.03649749441341068,0.2150294119500824,0.029427807931547725,0.3001187176478718,0.028693431209121992,0.3627623903960693,0.04302821290740744,0.26864227485565395,0.028056393989543134,0.15752081716071847,0.027293026138589988
HD-97344,0.24993178780250694,0.04738944610919223,0.0462287880792234,0.054919225565630114,0.05233314733761943,0.08026206692130781,0.001666242245218802,0.02560774191457755,0.029900738036189117,0.07231393023411911,0.13440387145783092,0.030516484107461276,0.06932935017114075,0.062089159290395275,0.05534775786570599,0.017158994997453714,0.15092364589674026,0.08813676043449743,0.025567228479755705,0.03256776229338118,-0.021941367693496056,0.06585630654994197,0.034565927920053446,0.1467874115404995,-0.08229933657798852,0.012850213921053484,-0.0020984150547364855,0.0994712879724851,-0.04877983198890312,0.02821689937126804,0.22597449380031792,0.056309906400416325,-0.17840956934408767,0.09601220714458765,0.171708598439707,0.03263893710075887,0.16809188799034452,0.04764858851865248,0.22806437286652595,0.04753246121277643,0.29380669523724756,0.06163981922586399,0.6394115238191957,0.10343783602597811,-999,-999,0.054266674842953,0.06744127918579924,0.13955979019181355,0.029751518807386964,0.26531680145709513,0.04900162930237704,0.281996212338421,0.09057709564342184,0.17209058440504868,0.0481666591940647,0.0622571024719516,0.05053467344058493
HD-9742,0.189837431549085,0.044688215283501594,0.2110393435707037,0.05261387263003806,0.16331164674906146,0.07821311025538585,0.06566890715811607,0.024269365745909977,-0.0017527800332912125,0.06500724353606153,0.1450620343688604,0.027985176117098103,0.11084103566183501,0.05879789896534254,0.10108231444454,0.016309510836608296,0.12223407253973112,0.08220192987127821,0.020083727342026056,0.030644025793081463,0.004268581605605892,0.06176313625283082,0.07459119841172052,0.1425546547698743,-0.20680823479994698,0.012010528213075891,0.01596797974521441,0.09491965061357636,-0.05937747204659613,0.02677522458660079,0.1667201798305387,0.05389466548606034,-0.20407814864867307,0.0857952051571287,0.12497136168733985,0.03113965177395072,0.12030881134685084,0.043678844719096645,0.21981813773175657,0.04564605215790941,0.2117419865304802,0.058110109662160486,0.5393907171131451,0.10797016183107942,-0.01426337940103134,0.1812681167052884,-0.049504148278700366,0.06185214273800461,0.11841962275802215,0.06481226717310291,0.18843887486719574,0.04569239581063008,0.2629245963046688,0.0782438310696559,0.11890608091572769,0.04572880192609181,0.17832212066743808,0.046777705822166636
HD-98430,0.31941412570530214,0.0168046182141855,0.3156309069225659,0.033566310190069934,0.3115776898100132,0.033979537904225345,0.14358141212066744,0.008513839611902156,0.0994036464973681,0.02371697194189792,0.1544257482724537,0.007051695032896647,0.11153866855458558,0.014810253625004285,0.09851421889792027,0.005468970264773779,0.18257844170459758,0.01610871036175311,3.466823081849091e-5,0.008198779691912152,-0.03872415843414434,0.015858802061190065,0.08821088517570697,0.0723096026542084,-0.5743549564490723,0.003227361243698822,0.048095677579810814,0.04242765871751897,0.12999009478728024,0.009337615784571403,0.0857760568672018,0.01740190268835637,-0.3905300078106394,0.026368876020125363,0.008378665065629731,0.011694798519571954,-0.02560745446725788,0.01155356009480478,0.14126537089037056,0.011595351892571158,0.15484704013850592,0.014255176701978789,0.34058536081540863,0.06316281563601112,0.03462734499800202,0.03235769107219847,-0.06392572215768066,0.01418226309854106,0.0069038387343612895,0.011626045469838711,0.090777459611461,0.012144334929331447,0.19773278424724525,0.021171682871363184,0.06554481316817029,0.01006518274096935,0.228635146860938,0.01505618487769769
HD-99322,0.1891926491443632,0.045416905100702905,0.07795903510757166,0.05300512675390381,0.10461296047087013,0.07888824600117487,0.014317030533977065,0.024690062302139645,0.013144543343155651,0.06518080137962548,0.13256269839895807,0.028806224674161815,0.07260854879366388,0.059923420894836085,0.06938170083943107,0.016617779527042666,0.12146391051817121,0.08428372137822279,0.026102500678330975,0.03119026020315336,0.003938834933803453,0.06308570835630552,0.07691280354436694,0.14416055476442818,-0.05272155779868706,0.012264794172902237,0.008257541037598931,0.09635315221016107,-0.09675084826391595,0.027287587009732963,0.21328268746127294,0.05470353576769797,-0.12461227975245157,0.08913480074338011,0.16926241236199482,0.03154606047632949,0.16938050886363426,0.0449913142389829,0.26992085258604254,0.046288885898050205,0.24632119682656375,0.05935433996231602,0.641716294871413,0.10700461396695381,0.1101881839174437,0.1884130286688102,-0.013533068801423132,0.06384911068396701,0.12941529781690855,0.0573513703405706,0.22638210372188294,0.04678784812358005,0.2605435504678348,0.08266728009174715,0.13607935719613456,0.046559826206782666,0.12263397504638184,0.047924043529494066
HD005891,0.3406114572731025,0.045483667784554,0.4830002380290055,0.05306128804500806,0.18023965230222005,0.07894039971541958,0.2488950576713962,0.024729202610353596,0.27777835400268325,0.06543488967087588,0.2440353032554377,0.028882249309367617,0.18538898853200966,0.0600289593121779,0.23562233171357214,0.016645139897502874,0.3162532168815422,0.0844705248257595,0.10368400614438622,0.03124315421302568,-0.039275246010246345,0.06321051815979378,0.014485000694595573,0.1443273571815796,-0.4986503774863924,0.012288801678412883,0.04527648787349081,0.09647705199077077,0.23143787507243008,0.027332802000576955,-0.06690982717062588,0.05477944346394467,-0.45766143495015177,0.08944841931454016,-0.0672548912268165,0.03159645638685886,-0.07902924570209771,0.04511394681678169,0.05549055699544861,0.046348603069352165,0.2269891590310582,0.059464727498017914,0.4226271612006074,0.10688904317271043,-999,-999,-0.32007731630798614,0.06402935682433164,-0.17940398833448645,0.044662430538709344,-0.04572233896651379,0.04689091821097359,0.15773218393922314,0.08307873517598785,-0.020912159870632108,0.04663788978663708,0.3079769750988483,0.04802988965755573
HD100655,0.21753789453309613,0.0168046182141855,0.09253911054604336,0.033566310190069934,0.13713179602514058,0.033979537904225345,0.05424855583547261,0.008513839611902156,0.009139730698544124,0.02371697194189792,0.12737038764551123,0.007051695032896647,0.08874873621421486,0.014810253625004285,0.06443310999649206,0.005468970264773779,0.11324436089748735,0.01610871036175311,0.018340727747877154,0.008198779691912152,0.014917019013530375,0.015858802061190065,0.11458195094932533,0.0723096026542084,-0.08794127500988713,0.003227361243698822,0.010592199511483269,0.04242765871751897,-0.06595104151259756,0.009337615784571403,0.19928455425177208,0.01740190268835637,-0.14533635764283348,0.026368876020125363,0.15148378038955568,0.011694798519571954,0.154898322096077,0.01155356009480478,0.23314136704745694,0.011595351892571158,0.23445289884259396,0.014255176701978789,0.5647141691739942,0.06316281563601112,0.16572226989092398,0.03235769107219847,-0.11322698089580852,0.01418226309854106,0.10681517240865679,0.011626045469838711,0.14873793101844174,0.012144334929331447,0.18547590987536877,0.021171682871363184,0.0864813892393328,0.01006518274096935,0.10824366036860458,0.01505618487769769
HD10142,0.17490833306774625,0.04588775888759697,0.2341818969979174,0.05341285476188345,0.23941400542724992,0.07923871881058801,0.11429474030809095,0.02495675717369955,0.03736120821294811,0.0669650183773714,0.1301244556009144,0.029344246129325905,0.11285486626626512,0.06065399078251571,0.09364760239929848,0.016807444831761626,0.14733602232730206,0.08557505695124688,0.04063849731114348,0.03156055553967631,-0.017099170492855226,0.06395595773108403,0.103196363590799,0.145288571752422,-0.23635381542271552,0.012432295297547169,-5.573530607566601e-6,0.09723649640768689,0.04763444399527075,0.02759527222828939,0.04204950776283169,0.05523529708411753,-0.3717225563817407,0.0913404280022189,-0.020099708760863783,0.031893490896152954,-0.025638423727398885,0.04584644127876448,0.06673735514649173,0.046703799963859496,0.14286608273991966,0.060123356651482524,0.34133952031435943,0.10617524912725446,-0.03516989225247599,0.16978129668081748,-0.25396519793200933,0.06509278881878763,-0.0698753101708379,0.036246493772815504,0.030747433940608998,0.04750525880934167,0.09882086283163077,0.08547938841147408,-0.00713383494172104,0.04710382309835498,0.18027399202576344,0.04858407463900558
HD102272,0.39512746662015963,0.019513864366914116,0.5145861676547907,0.03480172563322329,0.311572993106491,0.038028098554920745,0.27207461296922886,0.009737913305873622,0.24946968534756464,0.025876791022322352,0.27211258624261003,0.0085003796230741,0.2001955984528221,0.01772206550011714,0.26353654850110353,0.00633667043008875,0.3581422313623095,0.020609113413569472,0.12351291853116782,0.009938416892798145,-0.03560465383747258,0.01975963789777386,0.037533383964335476,0.07547103513795192,-0.5068047456984741,0.003843722243044641,0.09185540743715115,0.0459002173865458,0.32042355344094786,0.0108465859364703,-0.023287673232670086,0.020053397435649566,-0.5345937042367643,0.03015765501650346,-0.09590151371699879,0.012984454060860226,-0.06612922147626171,0.013895897199429241,0.03770630580861997,0.01460803934518812,0.23211580334403106,0.017674317612126466,0.3341260836494848,0.0658362621723375,-999,-999,-0.3613439400019793,0.01745496139865067,-0.16177329531625184,0.01191412033096957,-0.12669249574201324,0.014539387820670054,0.032911746181030155,0.023744488422895272,-0.030234215320628255,0.01285339042811611,0.30680863869717956,0.016161084830355173
HD107383_11Com,0.4241271003882493,0.0168046182141855,0.23917033890662343,0.033566310190069934,0.11754699388770729,0.033979537904225345,0.10876447673891587,0.008513839611902156,0.13377969798452594,0.02371697194189792,0.19390879812345618,0.007051695032896647,0.13424516519486787,0.014810253625004285,0.11257686600902511,0.005468970264773779,0.20977452361227844,0.01610871036175311,0.03010904175122253,0.008198779691912152,-0.01058682391182042,0.015858802061190065,0.07157595214603074,0.0723096026542084,-0.39669258860690537,0.003227361243698822,-0.006037805937223584,0.04242765871751897,0.020011492069571202,0.009337615784571403,0.03250678831585013,0.01740190268835637,-0.31001319041274467,0.026368876020125363,0.0684958608561339,0.011694798519571954,0.022324665726664424,0.01155356009480478,0.14285652841454985,0.011595351892571158,0.195123233641631,0.014255176701978789,0.47541282829508436,0.06316281563601112,0.13343424352611255,0.03235769107219847,-0.021898399015043313,0.01418226309854106,-0.010568932018417132,0.011626045469838711,0.17780758949194,0.012144334929331447,0.26614029712986487,0.021171682871363184,0.10309295617102299,0.01006518274096935,0.1779541140728319,0.01505618487769769
HD110829,0.16076063032131263,0.017589712160570224,0.18830988640517834,0.0338850862329218,0.12900192774746647,0.035100344869045695,0.04735156252595356,0.008848215468218713,-0.020455829092503736,0.024326110393896504,0.14405101379934754,0.007437011371370717,0.14045475039356523,0.015616256067997651,0.07111079767211051,0.0057091410964167965,0.10180359145735221,0.01731105818743257,0.07341697114813252,0.008681131459458853,0.02277651879428025,0.016984607776224,0.12647479523165064,0.0730173697435814,-0.05568712223866559,0.003392379028251134,0.007320793261400921,0.043351488952646726,-0.052175943363303556,0.009759871333837223,0.12378660983077718,0.018178344624098945,-0.21608007113448,0.027456918653205334,0.09248576384510615,0.01201890031358086,0.11140750015306507,0.012210372572034178,0.17612980274762227,0.012457700159981582,0.1721711230305191,0.015204282443931953,0.48891486731977035,0.06370781862785732,-0.00807532127539598,0.03237456635073004,-0.33289962543231244,0.015091811407792711,0.023788541736503716,0.011361098863680216,0.01837316221610122,0.012784142486839265,0.03876233987547238,0.0217766812452614,0.02414516323147345,0.010851283449737452,0.0919408171003894,0.015365122868310245
HD113226,0.39666262891818554,0.0168046182141855,0.0027608662484896462,0.033566310190069934,0.08717047771202807,0.033979537904225345,-0.013165802853284073,0.008513839611902156,0.011643151015222342,0.02371697194189792,0.10862284306629606,0.007051695032896647,0.07559479875122666,0.014810253625004285,0.05211202374000053,0.005468970264773779,0.1081696682606394,0.01610871036175311,0.038337292855106925,0.008198779691912152,0.0016832085746449343,0.015858802061190065,0.11874910092538066,0.0723096026542084,0.08428654219176451,0.003227361243698822,0.030828700335607306,0.04242765871751897,-0.07513388254573747,0.009337615784571403,0.23570239672477175,0.01740190268835637,-0.11384455094840767,0.026368876020125363,0.1309566702973149,0.011694798519571954,0.17108978167856215,0.01155356009480478,0.21448752241802665,0.011595351892571158,0.2621122040923835,0.014255176701978789,0.489359771537622,0.06316281563601112,-0.22098665404756318,0.03235769107219847,-0.10272055283778109,0.01418226309854106,0.09341571360598472,0.011626045469838711,0.14017727386770634,0.012144334929331447,0.15567199648626356,0.021171682871363184,0.10587403316957258,0.01006518274096935,0.057242533097476636,0.01505618487769769
HD115319,0.2905471064956929,0.0430030301013823,0.19239735669793362,0.051644481007671945,0.0036165899898664144,0.07629031485196952,0.0466917838806649,0.02335577544174363,0.08845856490254939,0.06293742857295988,0.20406064115645908,0.026319417734442813,0.12584223568084474,0.05611195134760038,0.12402881102144842,0.015615889710521772,0.1768480494149896,0.07780985878129276,0.03534625783445562,0.029360824776685335,0.0010257902459121504,0.05865197217142942,0.007784190569247118,0.13815476570390317,-0.29606262871903205,0.01144085836038671,-0.01213716564403583,0.09186522161678035,-0.05490698384745535,0.02579531404103555,0.09489425821110836,0.05138391741757124,-0.24943748557811446,0.07890975084787856,0.08740958471293553,0.029818475590538112,0.10964835091179538,0.040972678578130535,0.20302950190920202,0.04405536976601754,0.26310239953687575,0.05530187183070589,0.6600193758989673,0.10867000062403247,-0.711328770718914,0.1829894457239937,0.054012499270312875,0.05731110280239445,0.022659097921311544,0.06486862640809885,0.2654248903063708,0.04346647888735221,0.34022633517706613,0.06961135382790229,0.16665872566045967,0.0436891019154699,0.18279282199616634,0.043442832666037226
HD11977,0.25032262342247585,0.0168046182141855,0.10982530104961336,0.033566310190069934,0.05962990149774222,0.033979537904225345,0.016209393961768653,0.008513839611902156,0.05148723001085892,0.02371697194189792,0.17226403110905278,0.007051695032896647,0.06270452962675185,0.014810253625004285,0.08364065618695615,0.005468970264773779,0.17196838473699466,0.01610871036175311,0.007092286030164395,0.008198779691912152,-0.02088266382099241,0.015858802061190065,0.03347751822476647,0.0723096026542084,-0.26405652871639057,0.003227361243698822,0.024568691593674086,0.04242765871751897,-0.01585452823923461,0.009337615784571403,0.2060674001381491,0.01740190268835637,-0.17287327235763533,0.026368876020125363,0.13104846619487015,0.011694798519571954,0.14274035648781153,0.01155356009480478,0.24464814973534024,0.011595351892571158,0.29923051746651197,0.014255176701978789,0.7563866314664022,0.06316281563601112,0.43233844596334664,0.03235769107219847,0.15288027175148222,0.01418226309854106,0.13779464105331557,0.011626045469838711,0.3863403378611098,0.012144334929331447,0.3912342361039225,0.021171682871363184,0.25132374205826813,0.01006518274096935,0.2768143853771222,0.01505618487769769
HD12055,0.2869901554028449,0.022494332566157717,0.007202664739236669,0.036658846119190715,0.022884631827705365,0.04297439431161056,-0.03249793078837748,0.011418430273004371,0.057069743528251865,0.029221625638631624,0.12540888884946827,0.010538552299700391,0.13206524946520273,0.02189651862826762,0.1319868963271965,0.007482422448246426,0.17053160387831065,0.027080417887293942,0.10250387178976739,0.012217599729917948,0.004732738082009663,0.02433423808620959,0.1092859842796827,0.08164468867900444,-0.06613481512912253,0.004721707968479008,0.08296860645882839,0.05094210397629539,0.007988935483829729,0.012789618706289925,0.25764226052448513,0.02325501654303278,-0.02066966614079993,0.03487386774711102,0.14882752799191437,0.014977342123010167,0.18877898587229236,0.016934103007621087,0.2661158379149289,0.018245601051701567,0.3580770820935037,0.02216374257812761,0.7092912460049334,0.07136694111555697,-999,-999,0.2327032715559991,0.021862779745887607,0.05861688906310045,0.014531492482185757,0.27223981854519796,0.017931546151714238,0.33294550443837534,0.028277946052590017,0.2449268480355997,0.016383041100172805,0.12728162498318207,0.018165205134008797
HD12477,0.1726903944790108,0.04548121687726301,0.16972213840913697,0.0530592262967365,0.25535654509967665,0.07893848501453343,0.12667703519354867,0.02472776618530434,-0.1134107699709419,0.0654255609922976,0.08274821758824659,0.028879459514000803,0.055643592159386523,0.06002508497422501,0.05818998285374346,0.016644135834574,0.07836337948405103,0.0844636665856278,-0.03476411256504232,0.031241213056248104,-0.011093507875791664,0.06320593602885949,0.2123939033503801,0.14432123319962578,-0.10221327499618504,0.012287921219794459,0.02569489421285298,0.09647250319364338,-0.061934645535555194,0.027331142372564645,0.17080129393528198,0.05477665732761214,-0.21585046411655795,0.08943690505293449,0.09368297858198787,0.03159460747887063,0.08534074849367676,0.04510944862592649,0.21022321005525435,0.04634641169708543,0.17231659428788004,0.059460677984029355,0.4692056259731247,0.1068932867779641,0.1392927057776634,0.18540118279845394,-0.15722336287870198,0.06402275312434065,0.09437014446478842,0.04474561761634315,0.06800856022121306,0.046887134365936355,0.15500977142275935,0.08306365523453334,0.014258632805143806,0.046635025200213835,0.15868103401314015,0.04802600373787145
HD125490,0.2608714081236627,0.018931118249817584,0.04045258085394288,0.034450321210325444,-0.017506814087791867,0.03704278163585638,-0.017807043818532264,0.009428624240718794,0.03697494613755126,0.025375798015054095,0.1471713453651473,0.008109784167000832,0.09700775648540635,0.016957124809634388,0.08036611628418325,0.006117309478266172,0.11730825377473053,0.019417806007555966,0.06983828336660203,0.009507060383614699,0.03777347868021508,0.018911214859645975,0.07590562438997317,0.07433295008280182,-0.0419023930674669,0.003676844773736662,-0.018017904316405264,0.04497260953781228,-0.0936306877927695,0.010473191245418581,0.22226885831175716,0.019500213138714622,-0.030327108584488727,0.0293216279358882,0.174696445928344,0.012596924256631415,0.25063614246955396,0.013335391221848543,0.26057211540666714,0.01391909008934184,0.33683927382264656,0.016838412185108904,0.7044955644232256,0.06470915214530207,0.4414583999134116,0.03240560905794949,0.06169539255037293,0.016644532987336286,0.24549756982539428,0.01109276309969823,0.22758467313709135,0.013898755563494623,0.23771461649594983,0.022880483664504625,0.18556224135975327,0.012198016518906521,0.09798282632572353,0.015874747019207772
HD126035,0.22692768159171228,0.0168046182141855,0.053818432763422575,0.033566310190069934,0.07805490276021088,0.033979537904225345,-0.004661735368416617,0.008513839611902156,-0.0006485476477409158,0.02371697194189792,0.12769651085707606,0.007051695032896647,0.09797131512319623,0.014810253625004285,0.06915730064870698,0.005468970264773779,0.11769880115263431,0.01610871036175311,0.04943179589633403,0.008198779691912152,0.015989781724474295,0.015858802061190065,0.09053584437583195,0.0723096026542084,0.014790461565159507,0.003227361243698822,0.0029206543025508402,0.04242765871751897,-0.11249996960026376,0.009337615784571403,0.20417061516713725,0.01740190268835637,-0.12029066180941195,0.026368876020125363,0.14997804389912606,0.011694798519571954,0.17994871993162975,0.01155356009480478,0.2223865979151263,0.011595351892571158,0.25946875948216397,0.014255176701978789,0.5642802613091932,0.06316281563601112,-0.48517357984393117,0.03235769107219847,-0.1464227319903773,0.01418226309854106,0.09899828514096809,0.011626045469838711,0.1282741066805335,0.012144334929331447,0.14560637166229595,0.021171682871363184,0.07836432044478164,0.01006518274096935,0.07356236261368268,0.01505618487769769
HD13423,0.347235022531613,0.04543684866538349,0.0831513854129198,0.0530219032823736,0.035734160626037986,0.07890382493583359,0.040798510835442364,0.024701757058009085,0.10817679312512099,0.06525669805181897,0.16885802170585892,0.02882894167057175,0.07060278380095045,0.059954947980700606,0.07683694432016591,0.016625954817646976,0.1528623555488511,0.08433952065436635,0.044347317595152695,0.031206064553463458,-0.008009763460736313,0.06312299033458975,0.047903501656815034,0.14421037930114314,-0.12526390223965359,0.012271970966768955,0.0013275349702133454,0.09639016190495063,-0.015676131973068247,0.027301095245602758,0.11753699893665266,0.054726214069199086,-0.1524223963692912,0.08922847940847331,0.11966137813249356,0.03156112179960007,0.1041391347605739,0.04502796962817258,0.19184717874970894,0.046306730074184066,0.2626499403294944,0.0593873324391803,0.4422327275279035,0.10697009573560184,-999,-999,-0.006420468914200783,0.06390303331190565,-0.00576437867196275,0.05320242662215988,0.20808335876987197,0.04681863715896362,0.21745542708175372,0.08279033917980888,0.12985823988806797,0.04658315263764381,0.12421673302142677,0.047955660859252965
HD145936,0.2533578394632904,0.0168046182141855,0.17239170349698718,0.033566310190069934,0.09503508881640343,0.033979537904225345,0.05130883760269963,0.008513839611902156,0.06513394091767133,0.02371697194189792,0.16746399701215772,0.007051695032896647,0.0750114668092553,0.014810253625004285,0.08962100749828479,0.005468970264773779,0.13831661558223296,0.01610871036175311,0.025668991747615215,0.008198779691912152,0.001443517064090405,0.015858802061190065,0.022889702319498828,0.0723096026542084,-0.2823851726757659,0.003227361243698822,0.019523880941021976,0.04242765871751897,0.004646994877748445,0.009337615784571403,0.12080595808395672,0.01740190268835637,-0.267264887489877,0.026368876020125363,0.09055735560774836,0.011694798519571954,0.09329857461370984,0.01155356009480478,0.19454347857604148,0.011595351892571158,0.22129726128573066,0.014255176701978789,0.5854350973204037,0.06316281563601112,-0.04315970859639229,0.03235769107219847,-0.09052164672707608,0.01418226309854106,0.06104508806507092,0.011626045469838711,0.21736646918162317,0.012144334929331447,0.22564200078526617,0.021171682871363184,0.139068471594043,0.01006518274096935,0.16289674489905026,0.01505618487769769
HD145997,0.21777570489229545,0.0168046182141855,0.23047312190269073,0.033566310190069934,0.17656073102430644,0.033979537904225345,0.08704734757139773,0.008513839611902156,-0.01733049991274685,0.02371697194189792,0.15948051249986694,0.007051695032896647,0.1448721827344395,0.014810253625004285,0.0795461905719603,0.005468970264773779,0.11664843655203702,0.01610871036175311,0.0591780357999238,0.008198779691912152,0.01497934461771619,0.015858802061190065,0.13145895165488694,0.0723096026542084,-0.10339341940702004,0.003227361243698822,0.020753078898339633,0.04242765871751897,-0.03825976854514862,0.009337615784571403,0.12223778809693224,0.01740190268835637,-0.21568224522835225,0.026368876020125363,0.11945730790407902,0.011694798519571954,0.10205098890995143,0.01155356009480478,0.18791891341402792,0.011595351892571158,0.16918769958105492,0.014255176701978789,0.48182332257213584,0.06316281563601112,0.13828406477664343,0.03235769107219847,-0.28860286118663003,0.01418226309854106,-0.032954582578035546,0.011626045469838711,0.04812588601453194,0.012144334929331447,0.06452254871168948,0.021171682871363184,0.031039811469596473,0.01006518274096935,0.1096408026179688,0.01505618487769769
HD15248,0.19886872096045108,0.05346328052346227,0.1620544681881292,0.0615347837944508,0.20579350113841213,0.09139252698490068,0.07937270927076914,0.02710715640183712,-0.015295785095278042,0.08025181248188572,0.10999454581855787,0.0335912043243127,0.12125886143741874,0.06794823788310678,0.07065188358743814,0.018751559454012925,0.12891860889376763,0.09638943256339716,0.010424460648710648,0.036448816047261114,0.0039136644736338655,0.07123792711850685,0.14836967424168326,0.14831334889805198,-0.0707443274466947,0.01432441439168422,-0.0012507211932855922,0.11042670691259719,-0.06151589281193928,0.03182452371488371,0.1368015774810592,0.06246248588589563,-0.22316134102215587,0.10781555942946679,0.11668014640399466,0.036414246757834945,0.09039859770018327,0.05328744915561961,0.20351730733976614,0.051067850576727504,0.18222039008866447,0.06605543560546165,0.4965397578838881,0.11126246038998806,0.03360711274986597,0.20876115705342507,-0.1898780452693014,0.07153008997586396,0.04110624130769627,0.1218992155948339,0.10546898528059218,0.05432915257525637,0.11654266373159976,0.09987843586605917,0.026151897350572384,0.05181703626360267,0.15936345547702646,0.06055035427075212
HD154619,0.24274760575148469,0.0168046182141855,0.053507084833454344,0.033566310190069934,0.01571265545420053,0.033979537904225345,-0.024487739472108472,0.008513839611902156,0.0532416281497442,0.02371697194189792,0.15886832926831362,0.007051695032896647,0.11572175029247217,0.014810253625004285,0.11266797505908019,0.005468970264773779,0.14417259942155758,0.01610871036175311,0.07271281625999568,0.008198779691912152,0.021556139881918512,0.015858802061190065,0.00652199640647011,0.0723096026542084,-0.08537405891197614,0.003227361243698822,0.0228080890308201,0.04242765871751897,-0.09026661867141036,0.009337615784571403,0.24269892274810678,0.01740190268835637,-0.05494127634211787,0.026368876020125363,0.17157890210530957,0.011694798519571954,0.25202340287733166,0.01155356009480478,0.2755787024332387,0.011595351892571158,0.33579476073821257,0.014255176701978789,0.8247278905374905,0.06316281563601112,-999,-999,0.24364042686187004,0.01418226309854106,0.14212411887335874,0.011626045469838711,0.343636914678663,0.012144334929331447,0.36943733272870694,0.021171682871363184,0.2470350864159242,0.01006518274096935,0.13950878548890816,0.01505618487769769
HD15779,0.2121039257199302,0.045524447997550975,0.11905008274720275,0.05309559339799934,0.09888070116797487,0.07897225919363228,0.04499075598393021,0.024753098076667486,0.0043592594134216345,0.06559011803593848,0.14148535893851222,0.02892865567229193,0.06466199873567105,0.06009342303961649,0.06832506643221176,0.016661842340706935,0.12798090315682864,0.08458464396756574,0.00628738384753828,0.031275445830115316,-0.0023995927995554833,0.06328676244321228,0.08564990153007934,0.14442925906714282,-0.10523237187762313,0.012303441751789252,0.010965909866669898,0.09655274245835735,-0.07523219900037817,0.02736041349244634,0.18672749280824014,0.054825796000623594,-0.16246579466373468,0.08964001523826384,0.1210010959583116,0.03162720705254041,0.13942446802096303,0.045188749689181275,0.21998979694436177,0.04638505499446132,0.22006317322796848,0.05953207433953087,0.5781890016567116,0.1068184244259924,0.28651312186946165,0.18337639565956973,-0.04444006396133715,0.06413908765284822,0.15971944074441446,0.043280268517962246,0.1895072720287393,0.04695387767143234,0.24188129458534077,0.08332937177892025,0.12425862128063302,0.04668553990465225,0.14688355018083807,0.048094549351168095
HD15799,0.18785088203855455,0.050300330212518674,0.23858462876319148,0.05741183966011254,0.18466952981175427,0.08496715295215478,0.11900567767243361,0.026334231811381174,0.01954752454169767,0.07761431095417305,0.14321720149530331,0.031892284026485494,0.10446893732277379,0.064398276414772,0.07997057257392204,0.017813604502582337,0.13272158941925066,0.09155702224972563,0.0025031959016823396,0.03427941037642957,0.007727675561917835,0.06814939906204485,0.16311052649453234,0.14802222665218331,-0.18640848295855977,0.013515580942002997,-0.014267882246049524,0.1040620044452066,-0.053226821312854,0.029661787689369945,0.04119205010163757,0.058859690815077796,-0.30816599152162344,0.10094401524868439,0.051384882402331605,0.03429438838553148,0.009375176685495236,0.05003264542016557,0.13049671465955284,0.048662764991866274,0.12376438190445702,0.0630721183211186,0.3962338977827409,0.10383802555106744,0.0018996608668787052,0.2209435726983189,-0.24232920298328703,0.06931487263651018,0.0017259856045098165,0.055014340444383296,0.02153217573394034,0.05120111115945815,0.14458649962489578,0.09403072937768665,-0.02353271392223985,0.049643436720808606,0.0826496305270325,0.05519553004888045
HD162757,0.17276334234177124,0.04466399433205135,0.20220583245752852,0.052604349322168904,0.16961484739147767,0.07817909765993226,0.0913419212646259,0.024254813135563286,-0.012950713472057812,0.06500473923362324,0.1531503616524972,0.027955888027302613,0.10386251196111687,0.05875768120452007,0.08419919548815039,0.01629784411782257,0.1142115981128656,0.08212834345491782,0.013627012015068007,0.030624083913975725,0.00203109623513828,0.06171578981361491,0.10316071509320554,0.14249571880136144,-0.22308478672322582,0.012001562451042247,0.03319251844762103,0.09486884675556721,-0.0692496327490752,0.026757300384791415,0.15175437447150097,0.053863471867702,-0.21541297559304287,0.08567765717059593,0.12219822399380553,0.031124067647774558,0.11035122487538032,0.04363233812461982,0.21787875890645178,0.04562323736076651,0.21704711830342535,0.05806351320228236,0.5533655875634302,0.1079899319319482,-0.0004901508407945399,0.18132257538307037,-0.09433110868699526,0.06178055594017428,0.02610252717338976,0.06470448167139506,0.1679398817305669,0.04565262798566198,0.19307844460036058,0.07807947758684995,0.10815013412707553,0.04569866162987106,0.14014944462958553,0.046734979868203304
HD16522,0.24756155774131972,0.021346405130429607,0.19706890120969578,0.03590929742122573,0.17941091318364388,0.041127728594152646,0.08046893056132029,0.01070499361107249,0.09967001169653922,0.027453731262260087,0.15448155039629302,0.009718917702999328,0.09795713445616339,0.020090725817121863,0.07550294623335417,0.007004463641158217,0.1555595833428043,0.024356350611897032,0.0320901957344974,0.011277738527580584,-0.03161376034329,0.022427167021206493,0.050926287653599855,0.07905191595497064,-0.2888849992740148,0.004360786676520607,0.010513084813287277,0.0488187796362913,0.07302885892010624,0.011997102453306648,0.03915129465033787,0.021793120312535726,-0.34173246920109723,0.03278742977824107,-0.009101111720113575,0.014179920365564163,-0.017580768097284323,0.015640365560308025,0.06766945750078818,0.016724423004652732,0.15527061439276707,0.020279144734599634,0.34858906404815193,0.06935688011636568,-999,-999,-0.15738256129557554,0.019940307971473354,-0.0114938861901408,0.01452210374211185,0.03832681478120409,0.01654885689472572,0.11668473285757489,0.02642091661584043,0.028736242978275595,0.014899173299131088,0.13793986687993876,0.017023528001454565
HD1690,0.17920862250001746,0.022758335271375968,0.37746872631062856,0.03683146111883039,0.3894885134275944,0.04339908134487445,0.1379983655426285,0.011581980750289836,-0.08906185166953706,0.029628371510995934,0.10850291757211533,0.010726092620586962,0.11317212789176934,0.022311120743327154,0.14899518758362248,0.007591051462705386,0.12552867808665324,0.027706978384918125,0.03382545090851814,0.012432242677065266,-0.03787190251766981,0.024772793957503085,0.16785733364095867,0.08224109468021039,-0.43877549141400307,0.004804340455334507,0.03399251182691165,0.051430522710255396,0.004777292063488869,0.012969947885011424,0.024387345789412762,0.023591129497394652,-0.41923033160337775,0.0353537777250417,0.0007034408185399577,0.01515946546558704,-0.01506038173877041,0.017230282772005556,0.1576613384402322,0.018593202151392447,0.11076147900332114,0.022593719773257102,0.3650247401821011,0.07182822639231462,-0.2013665012366873,0.0460398201689316,-0.18185212305573273,0.022301165848549787,-0.029101457183024038,0.014535214479268836,-0.020330330058724283,0.018248824149144728,0.18905205978353562,0.028705030279447118,-0.012450590720400612,0.016723396187558873,0.24492661867084736,0.01842675650761377
HD169370,0.13177954696276728,0.04536070413800968,0.3976623232160631,0.05296588472496816,0.283945820123633,0.07885076504594553,0.09793273755584814,0.02465803164348643,0.028424654962477258,0.06509999283802537,0.2119227612193284,0.028744776814602347,0.1640134032972438,0.05983888617892863,0.1584820963203163,0.016595703371989942,0.17902196460472986,0.0841287587430537,0.07372873878288791,0.031149240044163896,-0.0031821361046669994,0.06298622970693997,0.09930178413302648,0.14403716062377533,-0.36268521362551,0.01224553117395541,0.05835665468019513,0.09624785640058539,0.031170747998819553,0.02724945192426335,0.042638349433893,0.054645136995936525,-0.402709683884921,0.08888194195244992,-0.0058670019664553985,0.031513323674388034,-0.007237615965623251,0.04489245964060702,0.09923466095807057,0.046240603999577794,0.17223375948028063,0.05926488105060376,0.40337500774173574,0.10709914378535121,-999,-999,-0.31426499071247116,0.0637012994087346,0.03601093129041899,0.062096579352485845,0.024899456506621315,0.0467061135434245,0.1504330202437626,0.08234274547879233,0.06240268586397153,0.04649784516958687,0.25840214658347643,0.04784019838770155
HD169751,0.22123545493834484,0.04567887666016942,0.06292202266886804,0.053225507590763416,0.09751909964272087,0.07909292513424247,0.04390761675851351,0.024843502426174266,0.02729126800777415,0.0661781167180971,0.11919991432991264,0.029104176215733978,0.06637794602217972,0.060337523167776276,0.06139073574014542,0.016725024068392113,0.09793343286987444,0.0850168996165267,0.009664638517184125,0.03139761069109605,0.002342011959768797,0.06357553943235271,0.0920176005933353,0.14481524862408218,-0.08969087795443542,0.012358717173581819,-0.015862057807261465,0.09683943605632066,-0.08681780865854338,0.02746492699708961,0.23214042801149282,0.055001232302823166,-0.1604753733477544,0.09036576679899852,0.14806941455778722,0.031743433866091256,0.16349039863196846,0.04547130726039975,0.27234950786335976,0.04652292369030162,0.2821813071859086,0.05978655639806534,0.5726327333521042,0.10655083113808514,0.47786465067453143,0.17614237760706827,-0.0477225480569512,0.06455215333951365,0.10267346666158161,0.03808620186250023,0.21391963388473778,0.04719230813040113,0.2610045447648652,0.08427385175347045,0.13416002785706915,0.04686575849868302,0.06522703874887648,0.048339449502744554
HD170031,0.18679468112640912,0.0168046182141855,0.22107752108824713,0.033566310190069934,0.2447419494856537,0.033979537904225345,0.1045343853365403,0.008513839611902156,-0.11412649963514127,0.02371697194189792,0.14087636459186062,0.007051695032896647,0.09633802881074527,0.014810253625004285,0.07338890427899017,0.005468970264773779,0.09307996168492644,0.01610871036175311,-0.0016036303115191108,0.008198779691912152,0.004850120179961059,0.015858802061190065,0.16903359968429904,0.0723096026542084,-0.12827677644991348,0.003227361243698822,0.01292354404969992,0.04242765871751897,-0.07245513560673267,0.009337615784571403,0.16630451089747328,0.01740190268835637,-0.1897457877855298,0.026368876020125363,0.1379609641025581,0.011694798519571954,0.1132650162563659,0.01155356009480478,0.2194312859604694,0.011595351892571158,0.17330626109982994,0.014255176701978789,0.4828051886941545,0.06316281563601112,0.1473995052577643,0.03235769107219847,-0.15994397634675556,0.01418226309854106,0.12293608613379953,0.011626045469838711,0.1029285548612669,0.012144334929331447,0.16501077317982876,0.021171682871363184,0.041396576618070224,0.01006518274096935,0.1596956578719776,0.01505618487769769
HD170174,0.3103191379084844,0.049858672272741544,0.04180125305939342,0.056962862426303044,0.11124374129540016,0.08423610717050391,0.00691372864675921,0.026213005007942894,0.0171892656016297,0.0767461927614254,0.1253986766873786,0.03166108561305461,0.043513667147552226,0.06400793109147898,0.05179417879769323,0.01769472785689565,0.10842272776701734,0.09097144014278392,0.006336492091202572,0.03400912571163121,-0.002164246155215821,0.06777020303414338,0.10927438157661484,0.14781513826816892,-0.08544866510725946,0.013407867582224524,0.00925470636840764,0.10328665196982191,-0.06479099789144985,0.02936555811115255,0.2493748032035531,0.05843031492182206,-0.12032297793209423,0.10017859172815494,0.15726578463945096,0.03397578067839278,0.1823198052643782,0.049642201186225365,0.24527423031605622,0.04841903917705918,0.30707618889045385,0.06278174777142918,0.6724890508085863,0.1036885836901701,0.37751919125151545,0.2102794271031776,0.1184142259775548,0.06901975540775133,0.17908883067200065,0.041964437244075246,0.2701544579190045,0.05084142784606856,0.27513714885845,0.09356618309531839,0.16789191328964037,0.049386667471550245,0.14447408158448802,0.05447077452565132
HD177873,0.14240026018388544,0.040573078710783105,0.15590560982681193,0.04926938354270716,0.17194661258282376,0.07251173085143348,0.07203875707013377,0.021578917047902893,-0.05085955795530947,0.05720664721220865,0.13850954712478497,0.023662933681800533,0.08832850875861842,0.0502303410016632,0.064581863165634,0.014342402914363887,0.09701874680752101,0.06964481268999911,-0.0001247431220087955,0.026826990492502235,0.002082097872991212,0.053966744491656164,0.09649457395166297,0.1281085885588468,-0.12615987877719984,0.010321710266134692,0.01740477695176959,0.08558027873182883,-0.09082779455007706,0.02378182331012312,0.1698029785147227,0.04722809424150512,-0.1729984440654899,0.07044976898097027,0.16942732605509428,0.027339411131679685,0.13339834346080276,0.03714662065462403,0.23255995274559818,0.040842829230414414,0.2182990754903866,0.0507028829185791,0.5769115376436291,0.1029111325744787,0.11933515168021283,0.1626987412925445,-0.08593823245400511,0.05074015726815042,0.11475615581383816,0.044337358569617916,0.18842914742985517,0.03923084321438947,0.22933365075036385,0.058968955246866045,0.11917549620310733,0.03984760612852829,0.18475638536470204,0.03802948579618438
HD178484,0.2768646230585785,0.0168046182141855,0.28098625955891143,0.033566310190069934,0.3047586682925958,0.033979537904225345,0.09351724199748468,0.008513839611902156,-0.019245532625694617,0.02371697194189792,0.14258917157195583,0.007051695032896647,0.10022171379320882,0.014810253625004285,0.09364326727178289,0.005468970264773779,0.12455747854415278,0.01610871036175311,-0.018063487304387636,0.008198779691912152,-0.015373782161040461,0.015858802061190065,0.11820168312546442,0.0723096026542084,-0.39275215045355316,0.003227361243698822,0.03509682616845544,0.04242765871751897,0.027289953537713352,0.009337615784571403,0.12218411739731921,0.01740190268835637,-0.296254981763447,0.026368876020125363,0.08193354963127297,0.011694798519571954,0.03587510010088893,0.01155356009480478,0.19490971515073396,0.011595351892571158,0.1500828686826734,0.014255176701978789,0.4417504640398425,0.06316281563601112,0.138178177604116,0.03235769107219847,-0.04873237798449892,0.01418226309854106,0.06540925691316324,0.011626045469838711,0.12446383393197562,0.012144334929331447,0.22641632732572164,0.021171682871363184,0.07495337585009249,0.01006518274096935,0.20975127995075848,0.01505618487769769
HD18784,0.2021003985715981,0.05359052729319731,0.2036628500387798,0.0619059967418737,0.26054784984353807,0.09179925328995982,0.08922925027634573,0.027177674974071784,0.03382053047636144,0.0803325751161723,0.12528812786557242,0.03369115725564748,0.1225150214389564,0.06828372375701962,0.09204780532636483,0.018839701777625187,0.14966137540700994,0.09676100277457665,0.047271166186977076,0.03661065063528257,-0.01936795035585928,0.07132056427201969,0.09863074834020177,0.147700185275282,-0.2459322910576058,0.014382201191969689,-0.005021205607255413,0.11065913977039961,0.030464462728581915,0.0320217614360062,0.030891557022975955,0.06270821080818291,-0.3190608047243324,0.10846167928274816,-0.03405621364201086,0.0366070434894256,-0.019071208173900872,0.053498571417844434,0.04448019482406085,0.051161073085170115,0.14814152970431452,0.06617411387302004,0.33136380798020665,0.1122835677194151,0.19880866959581264,0.21370094754161784,-0.23044279489754252,0.07160636993815152,-0.0596867968042987,0.12318031963749713,0.015494509099337722,0.05468711478420029,0.06505527541527012,0.10056980733418665,-0.0016056852692770962,0.051856648710435375,0.16912937107175888,0.06105760258544907
HD190608,0.14103120874360986,0.0168046182141855,0.22964717864257178,0.033566310190069934,0.1023108528376655,0.033979537904225345,0.10118652699032799,0.008513839611902156,-0.007680553975666804,0.02371697194189792,0.17873329775603858,0.007051695032896647,0.15004789017540865,0.014810253625004285,0.0965466132215557,0.005468970264773779,0.12833184682888277,0.01610871036175311,0.0568019539298439,0.008198779691912152,0.024534743656835722,0.015858802061190065,0.10869676520475569,0.0723096026542084,-0.09929514009962137,0.003227361243698822,-0.008240748298121936,0.04242765871751897,-0.061738524580981446,0.009337615784571403,0.08242031329927901,0.01740190268835637,-0.21658082797911415,0.026368876020125363,0.11430186450447355,0.011694798519571954,0.10342412906884275,0.01155356009480478,0.18752546913263135,0.011595351892571158,0.19018334410520746,0.014255176701978789,0.5227283650910688,0.06316281563601112,-0.15950426287841157,0.03235769107219847,-0.2786084346852939,0.01418226309854106,-0.0015101449587264781,0.011626045469838711,0.08217293681743548,0.012144334929331447,0.13887830676629603,0.021171682871363184,0.0657783118943688,0.01006518274096935,0.13148796582133995,0.01505618487769769
HD192836,0.11911228598518783,0.016805931175794386,0.12292282570157106,0.03356684289912225,0.10997933111972721,0.0339814117892091,0.06337988875064135,0.008514399463856154,-0.012932571931743048,0.023717990382140442,0.1425464541398354,0.007052341113691053,0.10372957325046814,0.014811631455026552,0.07113801794247693,0.005469376088177381,0.11045614546676938,0.01611072061801799,0.037136401601980965,0.008199591151137817,0.02382679011408137,0.015860684442816252,0.10403077235994382,0.07231078578513947,-0.05480840466115475,0.0032276395846470947,0.004861870245849581,0.042429203164264705,-0.11099813736725006,0.009338330267103163,0.16711128647917817,0.01740320154086953,-0.16184904728168717,0.026370695249315047,0.15701801707995475,0.011695341132282292,0.15430995766830882,0.01155466312089653,0.22186580013572682,0.01159680451957332,0.21895917556340203,0.014256768704115621,0.5913995648795449,0.06316375648665294,-0.07307305675955703,0.03235771883515407,-0.16888784157606998,0.014183796117410575,0.1042206725499559,0.01162559866620484,0.1426188151755704,0.012145408184492097,0.14394045476628545,0.02117269543170307,0.0817291912281666,0.010066501729454036,0.1339516113051226,0.015056713994852396
HD198431,0.2009401730667742,0.0168046182141855,0.2881926050453137,0.033566310190069934,0.09456616505383036,0.033979537904225345,0.09125145718828688,0.008513839611902156,0.06048355097645325,0.02371697194189792,0.19424475921129541,0.007051695032896647,0.145460416240981,0.014810253625004285,0.11093587671476335,0.005468970264773779,0.15326596792162112,0.01610871036175311,0.015467705911514473,0.008198779691912152,0.012197813101248844,0.015858802061190065,0.06514839286538515,0.0723096026542084,-0.3361394546487267,0.003227361243698822,-0.022194966832234708,0.04242765871751897,0.04385851196058416,0.009337615784571403,-0.034388451141862564,0.01740190268835637,-0.3789332829227236,0.026368876020125363,0.03129562241032968,0.011694798519571954,-0.013541663844367842,0.01155356009480478,0.09836411635728454,0.011595351892571158,0.15178451831951262,0.014255176701978789,0.4609486962889621,0.06316281563601112,-999,-999,-0.2640308434919211,0.01418226309854106,0.010215612747918545,0.011626045469838711,0.06658351992093232,0.012144334929331447,0.18428703773635313,0.021171682871363184,0.04444764034160539,0.01006518274096935,0.18577319340941617,0.01505618487769769
HD209396,0.3717293595336723,0.0168046182141855,0.10024353448133279,0.033566310190069934,0.11620151345215209,0.033979537904225345,0.04579090278983418,0.008513839611902156,0.09197750715989801,0.02371697194189792,0.1373727222280609,0.007051695032896647,0.18952147419770293,0.014810253625004285,0.11240171385447853,0.005468970264773779,0.14270270863552698,0.01610871036175311,0.0945034583948756,0.008198779691912152,0.024975364901633726,0.015858802061190065,0.10821782100287432,0.0723096026542084,-0.026959175028471408,0.003227361243698822,-0.011297419927750282,0.04242765871751897,0.00544606957645466,0.009337615784571403,0.0679561163603187,0.01740190268835637,-0.17066663247595143,0.026368876020125363,0.06003429934364507,0.011694798519571954,0.11579376354242876,0.01155356009480478,0.1177352525096484,0.011595351892571158,0.2073270348406948,0.014255176701978789,0.35813778205272706,0.06316281563601112,0.45173139342543495,0.03235769107219847,-0.20383929801193723,0.01418226309854106,-0.07004095132346681,0.011626045469838711,0.014397695081778773,0.012144334929331447,0.049817906791387714,0.021171682871363184,0.015621225479410444,0.01006518274096935,0.05086592621513577,0.01505618487769769
HD212943,0.18442906171466855,0.020884711091761952,0.34105186536434207,0.03562990826839663,0.14187294847785192,0.04034665100877719,0.10314041723598392,0.010462064888200158,0.09963398378512867,0.027056236988833096,0.23688694242320013,0.009413116681695107,0.17046274726705402,0.019498527362245433,0.16643868588758354,0.006839212319056798,0.18149473857148368,0.023412128982791124,0.05777272658051388,0.010942592632709521,0.014463738071460841,0.02175515669097249,0.02554378730658502,0.07814947630895398,-0.3595174420929793,0.004231485690496564,-0.02399234505260861,0.04808326603150734,0.051459452149311136,0.011710362333642598,-0.04368519508597821,0.02135479168985108,-0.3984265958424623,0.03212477998878002,-0.015887620182846507,0.013881678732709036,-0.02417886891970393,0.015203105208628385,0.06884447139382319,0.016197263153229904,0.1813562044132765,0.01962614273207285,0.47216352572079245,0.06847261261862603,-0.19745893629356648,0.033702501803268024,-0.2943092405279991,0.019322296536925215,-0.10562571286606481,0.014958000506578181,0.06474834230057672,0.0160432421913224,0.19190161099556813,0.02575186005932371,0.039194110964908435,0.014385644885214497,0.2123046605148588,0.016811248028007337
HD217703,0.19313957969364104,0.0168046182141855,0.17333977911847143,0.033566310190069934,0.0638936763021487,0.033979537904225345,0.05895291828221616,0.008513839611902156,0.07228163215880024,0.02371697194189792,0.1845684364909179,0.007051695032896647,0.08978180617664222,0.014810253625004285,0.10833014261597579,0.005468970264773779,0.16533305059316028,0.01610871036175311,0.050427325032887646,0.008198779691912152,0.0050195811110516075,0.015858802061190065,0.00870597272844087,0.0723096026542084,-0.245016733006036,0.003227361243698822,0.014252414094562127,0.04242765871751897,-0.020516586607639692,0.009337615784571403,0.11000961996608288,0.01740190268835637,-0.2513220092660031,0.026368876020125363,0.09960706867591562,0.011694798519571954,0.09287741571563553,0.01155356009480478,0.1920937207147015,0.011595351892571158,0.21660408547127874,0.014255176701978789,0.5981963285277234,0.06316281563601112,-999,-999,-0.10931249755864825,0.01418226309854106,0.012865840468972323,0.011626045469838711,0.19285357181617124,0.012144334929331447,0.23033467984566952,0.021171682871363184,0.13489744460299413,0.01006518274096935,0.15148563535346093,0.01505618487769769
HD219449,0.07558067937673599,0.0168046182141855,0.1935943843857413,0.033566310190069934,0.2248918022792499,0.033979537904225345,0.08279860368275863,0.008513839611902156,-0.03837492831906239,0.02371697194189792,0.11465712717643126,0.007051695032896647,0.09139332627545452,0.014810253625004285,0.07640394959246961,0.005468970264773779,0.10517398430783345,0.01610871036175311,0.015940051024430645,0.008198779691912152,-0.008331745083252712,0.015858802061190065,0.10271278863158465,0.0723096026542084,-0.13126403127213962,0.003227361243698822,-0.018077857671459724,0.04242765871751897,-0.0505583965404848,0.009337615784571403,-0.006972055038382302,0.01740190268835637,-0.3633265958051186,0.026368876020125363,-0.022599050131502735,0.011694798519571954,-0.0182951803577217,0.01155356009480478,0.06415518018304603,0.011595351892571158,0.14803424552380126,0.014255176701978789,0.4813062014111914,0.06316281563601112,0.038984260171397694,0.03235769107219847,-0.2851206534261237,0.01418226309854106,-0.0026491370968197703,0.011626045469838711,0.03851714650080654,0.012144334929331447,0.12279502764174507,0.021171682871363184,-0.0029553174413676775,0.01006518274096935,0.19368648414359602,0.01505618487769769
HD220572,0.15882170514259825,0.045528710395386605,0.10870571570274917,0.053099179066822794,0.18672467165676038,0.07897558930581644,0.0741582320045478,0.02475559512111045,0.0022533669162481673,0.06560634379588255,0.13030148488329368,0.02893350475725587,0.09964058241054019,0.060100160787617166,0.06052031337822389,0.016663587667060713,0.11966589147666445,0.08459657250254889,0.005596200688556218,0.031278820233022524,0.012737868464281432,0.06329473191697435,0.13074714916150937,0.1444399106324677,-0.05144331527135476,0.012304970894351315,0.00998081911366816,0.09656065413556705,-0.10056330322872731,0.027363299178488936,0.181797415471487,0.054830640226352756,-0.1695849732556755,0.08966004240034899,0.13701795727680652,0.031630419736452496,0.12407067199455352,0.045196563638273235,0.23337789494412509,0.046388863913554276,0.2036611709647314,0.05953910999872072,0.5657233272927444,0.10681104216750378,0.06361344295116217,0.18317675259638147,-0.12564348665320085,0.0641505409171345,0.07599104711955113,0.043136026569749714,0.12544215008377163,0.046960458350696496,0.1654374567828594,0.08335553869404881,0.07281381589903729,0.04669051891399087,0.1379669589767042,0.04810130794006693
HD22798,0.212348203358009,0.021144526626467167,0.12707746419753088,0.035787105228515234,0.1444333834173123,0.0407861859907184,0.07147637243536034,0.010598826768001777,0.011466419111184317,0.02727990918144107,0.12895598371960643,0.00958529241988904,0.08109899549168023,0.01983212052136384,0.0577623782136693,0.006932444545151685,0.11349825431708896,0.023943473134192393,0.004073115811575104,0.011131372883632614,0.003959473380672401,0.022133329883391027,0.1043224224936922,0.07865729794478733,-0.1282412515172923,0.004304321611413401,0.010391353745769744,0.04849715587350424,-0.0905572602247916,0.011871965919232768,0.15879871032399095,0.021601456951044797,-0.1973361831797816,0.032497674460324956,0.1278120703800923,0.014049734257819038,0.11166826641337887,0.015449336328471138,0.2072314064835731,0.016494355684970343,0.2011377215878917,0.019993876548792252,0.5543399803398323,0.06897041749396284,0.15172135513126586,0.034279465704856064,-0.06727259587085521,0.01967070130283536,-0.0019613404348880203,0.014712130541739508,0.12176892900799255,0.01632782350233979,0.1661010465951654,0.026128768069913228,0.05420921507355106,0.014674770255025895,0.10756929806798493,0.01693109472133463
HD26464,0.18553374161133857,0.05356217737089351,0.12241349442555244,0.061823264804368804,0.18413696692635245,0.09170860259671833,0.049152635088384466,0.027161985267803106,0.017330300100665108,0.08031458060431196,0.12227626413014549,0.03366890615580913,0.07195846677454487,0.06820896562138402,0.0457346558793645,0.018820112548075685,0.07032403626041767,0.0966781879484121,0.005718011283632474,0.036574878399785335,-0.0033956077576608457,0.07130215308350683,0.156862282096149,0.14783685602601138,-0.10582947702236428,0.014369373724305096,0.0030015203658258494,0.11060733696018073,-0.09097344254865802,0.03197789477124483,0.13848817862423865,0.06265348839307477,-0.21686154456346646,0.10831766606652017,0.09838075473057611,0.036564268505931,0.09272245732828882,0.053451529848535406,0.16669482215858156,0.0511404864298488,0.17681874089682342,0.06614769487021693,0.48881280394250226,0.11205597051191195,0.06703404801422824,0.21259984392135853,-0.17333858937666952,0.07158942085052689,0.03622485482346388,0.12289476263659162,0.0796418389018596,0.05460748834961425,0.11176078092542158,0.10041579467582135,0.03151894215700818,0.05184787801055811,0.11785744619327396,0.06094506960039755
HD26967,0.14614333119349676,0.0168046182141855,0.22118873152516083,0.033566310190069934,0.19018285643013288,0.033979537904225345,0.07265669130638308,0.008513839611902156,-0.04960597308680659,0.02371697194189792,0.15916691423576973,0.007051695032896647,0.1038734510871232,0.014810253625004285,0.08045079948560016,0.005468970264773779,0.11601760075591439,0.01610871036175311,0.014700980168035012,0.008198779691912152,0.01160722381573076,0.015858802061190065,0.10887908799588675,0.0723096026542084,-0.17804093638971774,0.003227361243698822,0.01344650891370125,0.04242765871751897,-0.07576948980976358,0.009337615784571403,0.13898114114541887,0.01740190268835637,-0.20829951013621373,0.026368876020125363,0.1301983717427031,0.011694798519571954,0.10800058014659758,0.01155356009480478,0.2026024357884093,0.011595351892571158,0.18315669353826075,0.014255176701978789,0.5169090125576431,0.06316281563601112,0.10937355085598521,0.03235769107219847,-0.18011298304786583,0.01418226309854106,0.07116582094217061,0.011626045469838711,0.128341394475452,0.012144334929331447,0.17006465858714465,0.021171682871363184,0.06892765787705177,0.01006518274096935,0.1631743217133641,0.01505618487769769
HD35369,0.2310105638219844,0.028649678978165317,0.08351670142313086,0.04085122028851768,0.10095751025274449,0.05262167627252307,0.012050000110274565,0.01498873911498879,0.035771741164840415,0.03828965175330699,0.14894985807578526,0.014753456760796046,0.045166534282309906,0.0311846880885652,0.05299770301832887,0.009838653157609997,0.1314444399624615,0.041096004748691274,0.0009406227860674493,0.017028268109656082,-0.03033921465699027,0.034226667271529884,0.06294177219577637,0.0952794957101843,-0.22284351028862684,0.006559128209136359,0.01782177515715258,0.061702757994288655,-0.015004772205475969,0.01660354281936753,0.184793492120376,0.03092209314427328,-0.19309512275398052,0.04609835125184907,0.126112493228204,0.019070504924969485,0.11433057349351176,0.023495492638575026,0.21353126561995056,0.025793158561291493,0.23514996738231767,0.031600003432920576,0.6656786201241776,0.08169448866332307,0.29441234835809404,0.13406125087812723,0.10865228661269644,0.031539341012815275,0.10890546878654941,0.026813326660314402,0.3173300972375344,0.02500406656681821,0.3137677036546482,0.03786872490385697,0.19464672270046662,0.02399980475414325,0.19345198554685533,0.024080181803690977
HD360,0.1901962405185943,0.04522059995853008,0.1843192116296356,0.05287883411948247,0.21331763386260383,0.07876594882225962,0.07595821376569722,0.02457936278668999,0.054187556346411925,0.06507702988715426,0.15545799155593948,0.02859488676419077,0.09382835836049491,0.059633915633812984,0.08021024162128396,0.01654190939522759,0.14802682958276192,0.08374557812617325,-0.0005156862962937547,0.031051612664929916,-0.008277621204264007,0.06274575630741813,0.09604621937241886,0.14375242399453955,-0.24286223854064792,0.012198688561335871,0.022200667428210807,0.09598406380593502,0.0027678475289303617,0.0271542561246898,0.11977722559680279,0.05450687122103499,-0.26197495198742027,0.08826664490563038,0.09598644333931478,0.031444571787776036,0.07905829944628395,0.04465152045470298,0.1914558793426041,0.046122826290764876,0.22205674606521575,0.0590461853492457,0.5846968477331745,0.10733100215338717,0.09822629611296618,0.18721877587068475,-0.06458419844195384,0.06333673991291842,0.04423274909738473,0.06455532199847552,0.19121309637816616,0.046509092930915125,0.25522908710187553,0.08156000913295824,0.12794918144794176,0.04634823092569039,0.26369075880092374,0.04763825004122084
HD36874,0.14295745581263758,0.0416958803491146,0.16551662266768757,0.050399437743286514,0.16427618404848515,0.07425135543659521,0.07239389276081698,0.022404973139223194,-0.04323059383156541,0.05984434613787315,0.14897625324051836,0.02492356986789801,0.09654550767456865,0.05300322078561039,0.06439236099693083,0.014935837281445033,0.09817935536599726,0.07346436941747753,0.010512851426666955,0.0280240528981922,-0.006025879929295652,0.05612798518926784,0.11110684862708559,0.13289520752048342,-0.17600741249053015,0.010851102518291017,0.016318823662977155,0.0885546042760507,-0.09046557827512178,0.024742445621142542,0.12117477666465043,0.049236856997462344,-0.22381989355497717,0.07430364156014259,0.10632657302179904,0.028511548926829056,0.09316864874161719,0.038929681413897375,0.18581379621621358,0.04237239578257686,0.16005888021413844,0.05287418240922608,0.4736500116862705,0.10587258173410902,0.18300699749277455,0.1742098988914091,-0.15885525135429096,0.053785837564405276,0.0688159756826156,0.05566986208280029,0.11241648865213566,0.04123010775519775,0.14847752864497477,0.06392172548921259,0.05985253631754189,0.041645869922152266,0.12911338319448779,0.04054413764859125
HD38527,0.24235359345104965,0.0168046182141855,0.04641429901424307,0.033566310190069934,0.012478492504619937,0.033979537904225345,-0.016299683636409795,0.008513839611902156,0.04031610762814883,0.02371697194189792,0.1464139810448189,0.007051695032896647,0.04719177930217808,0.014810253625004285,0.048610052950743755,0.005468970264773779,0.1238547426113161,0.01610871036175311,0.020259921495036824,0.008198779691912152,-0.013452550273033409,0.015858802061190065,0.00336748122312433,0.0723096026542084,-0.11037411677719963,0.003227361243698822,-0.002707945364045755,0.04242765871751897,-0.07046005638040678,0.009337615784571403,0.19507301389349063,0.01740190268835637,-0.13704288054644034,0.026368876020125363,0.13375674701609339,0.011694798519571954,0.16642047251871345,0.01155356009480478,0.22726069420472086,0.011595351892571158,0.2765848208828771,0.014255176701978789,0.7189858848695636,0.06316281563601112,-999,-999,0.16418006492901502,0.01418226309854106,0.20865867306545913,0.011626045469838711,0.2914321390248509,0.012144334929331447,0.2923672055293487,0.021171682871363184,0.19992189683961034,0.01006518274096935,0.11220412522870513,0.01505618487769769
HD39523,0.32497424315251905,0.04486817308843107,0.14414037361527882,0.05268461929799712,0.2730579051876822,0.07846588523432069,0.07757826186771716,0.024377266948893053,-0.09142639278725412,0.06502583816936391,0.13092927382533995,0.028202489516968573,0.1472221175026515,0.05909677306630356,0.15330548995135676,0.016396022839185,0.11521625800824914,0.08274885492769625,0.10079410590917928,0.030792091046783415,0.01379639637032376,0.062115003778638815,0.3275094365242945,0.1429927038739295,-0.08369729031030054,0.012076869599823518,0.08331134197802598,0.09529723963809587,-0.00990254399574686,0.026908264712750533,0.17750655592241865,0.05412629967121898,-0.12888216306043404,0.0866689179983729,0.09390162741764543,0.03125500024241555,0.13793636263210224,0.04402327822349435,0.21968024949483797,0.045815381933972166,0.31638966964158644,0.05845577012024128,0.3901156341129218,0.10782305242400272,0.25793743118727924,0.18251755345471737,-0.18263303814366566,0.06237986873833128,0.11844000774906632,0.06793516838927963,0.04177178224754871,0.04598788164597281,0.15898294913359057,0.079456893426386,0.10730798952127515,0.045952492873529614,0.15113613069854742,0.047095244678831034
HD40657,0.3022705701735,0.0168046182141855,0.5892966170378586,0.033566310190069934,0.39145828908738034,0.033979537904225345,0.21019285137887575,0.008513839611902156,0.14926830388657786,0.02371697194189792,0.28467021260224434,0.007051695032896647,0.20208340166594974,0.014810253625004285,0.26461513696682093,0.005468970264773779,0.32659372156698696,0.01610871036175311,0.06662104802622301,0.008198779691912152,-0.027426166454428635,0.015858802061190065,0.04055625325117562,0.0723096026542084,-0.7263335524065675,0.003227361243698822,0.04156129455076618,0.04242765871751897,0.19702895890373862,0.009337615784571403,0.04994830186017776,0.01740190268835637,-0.4363345874889233,0.026368876020125363,0.009369179260835026,0.011694798519571954,-0.008541211568712806,0.01155356009480478,0.2114513976991586,0.011595351892571158,0.2536811988640104,0.014255176701978789,0.4705763479733369,0.06316281563601112,-0.5003273654992699,0.03235769107219847,-0.1989197842632071,0.01418226309854106,-0.18837755275909762,0.011626045469838711,0.027973550662176716,0.012144334929331447,0.2394660565067963,0.021171682871363184,0.06241972365815973,0.01006518274096935,0.44640717145571224,0.01505618487769769
HD42089,0.11339540452435919,0.02636096589288335,-0.04176425788899281,0.03926838848395212,0.04448507175942111,0.049050515248745014,-0.017744150945100692,0.013690092137274545,-0.32115872489507274,0.03494746668650613,0.11468054671808348,0.013195870212624606,0.009658165987989686,0.027783250040614764,-0.021244819549215165,0.008990715556554632,0.01525203201717111,0.035973227823830986,-0.0975875167494398,0.015264497681021049,-0.04966226565631644,0.030630706150664124,0.15308721242615925,0.0902117680508471,-0.03623208836381912,0.005888908166086974,-0.15139618059566856,0.057749427461313015,-0.2710293033009248,0.01524716690484563,0.09454807356107364,0.02806965558374534,-0.1551642206527027,0.04188557153800007,0.1768688380718929,0.01756374714769015,0.13606286282312915,0.021097227164756458,0.21523282189086476,0.02305792910827358,0.20656452296281208,0.028177279056796817,0.4142828067923793,0.07787056383538389,0.05771474052563412,0.1016181693416084,-0.08486234386645813,0.028033432858209927,0.04240290193062328,0.02199334620608436,0.01344707240854312,0.022409159204619493,0.2077269222625108,0.03436014666300085,0.01548403385137695,0.02120192199707451,0.09613576820799319,0.021873145360824943
HD45398,0.30044395675360513,0.0168046182141855,0.30431110897366886,0.033566310190069934,0.18939482068729718,0.033979537904225345,0.12396312134015891,0.008513839611902156,-0.12326030780783326,0.02371697194189792,0.1445347389181257,0.007051695032896647,0.05977404953011367,0.014810253625004285,0.09476431116664347,0.005468970264773779,0.026273160364067905,0.01610871036175311,0.03715506617406421,0.008198779691912152,0.0012105107821683836,0.015858802061190065,0.25337628004313595,0.0723096026542084,-0.34583144080232964,0.003227361243698822,-0.05444214937158043,0.04242765871751897,-0.10993184219247762,0.009337615784571403,0.10461178047928532,0.01740190268835637,-0.270780349488137,0.026368876020125363,0.08989065530952034,0.011694798519571954,0.12908922143634702,0.01155356009480478,0.2196787698584323,0.011595351892571158,0.1235213592166316,0.014255176701978789,0.3304106647612677,0.06316281563601112,0.06152580246299999,0.03235769107219847,0.05360088047357359,0.01418226309854106,-0.052667516635607314,0.011626045469838711,0.055278757206402976,0.012144334929331447,0.20741248144271707,0.021171682871363184,-0.037045008398239446,0.01006518274096935,0.14273278217735197,0.01505618487769769
HD45415,0.1956191937501625,0.04552191205296952,0.16138501398485267,0.05309346008106743,0.1130908341371441,0.07897027792997692,0.052443922970451584,0.02475161239357629,0.03365135421192561,0.06558046450079004,0.16801172136356957,0.028925770551485378,0.08605374393303677,0.06008941436000806,0.09053373694258394,0.016660803907192743,0.14460539745079187,0.08457754705832717,0.007979925685581299,0.03127343813664813,0.00019049336222315416,0.06328202097624154,0.07861113832997829,0.14442292189964737,-0.16808963513901637,0.012302531882699036,-0.019514264333719222,0.09654803538583318,-0.08857357298772475,0.02735869660554776,0.08056577630344969,0.05482291383958881,-0.22738524877448435,0.08962810005101471,0.10448411863102969,0.03162529551604572,0.08450277626238545,0.04518410031619107,0.208383889967577,0.046382788753349724,0.22289561316868933,0.05952788810749557,0.5747114040303977,0.10682281645586648,-0.008335634723801999,0.18349517408048865,-0.0835098330045228,0.0641322720238825,0.0519246005140232,0.043366106997526244,0.19655387318525608,0.04694996245555192,0.290034947432917,0.08331380090307852,0.14082351403747673,0.0466825774776839,0.23083139490310434,0.04809052830452636
HD47366,0.14356341094403907,0.028024740064251832,0.15501939605052767,0.040418461576720015,0.07187758238569136,0.05164326610516276,0.05750371553620409,0.014633840719401063,0.03958696835194514,0.037372398552185125,0.17549014637994698,0.014326315338417765,0.10443958679658244,0.030256916120088368,0.08514565538464268,0.009608666554967737,0.13990876919601986,0.03969962074800414,0.04145971747331238,0.016547266309479176,0.005234239658586881,0.03325253071789754,0.040818704622250956,0.09388930719635916,-0.15179201196524955,0.0063765531037689414,0.004736060504904438,0.06061684107686631,-0.057630787291272634,0.016236190984676383,0.12696682052346403,0.0301387199910729,-0.1956649726660063,0.04494126466435378,0.11709397046295494,0.01865849908430677,0.13716076101060165,0.02284056234259396,0.20976118396834748,0.0250469574107948,0.22793003049931299,0.030668566042606385,0.5817324702600315,0.08064295086877046,-0.0121324900400675,0.1281329904036003,-0.12231946710861347,0.030587832398552353,0.03036166459263162,0.025827035255999286,0.17353539772594478,0.02429438814371118,0.18212598111027706,0.03691282949320902,0.11425466935067341,0.02323459898508632,0.12360776844206324,0.023471550028067712
HD49429,0.22961385710925591,0.0444101854354785,0.031789989188058254,0.052504195677044174,-0.04731897378990374,0.07783378264159461,-0.029272070213912815,0.024104536495085354,0.04978263529939114,0.06498658596747997,0.16091997284404017,0.0276636747711966,0.07778108465849415,0.058393096608747766,0.05617783678916722,0.016193949546937588,0.14280310259181733,0.0814145879010263,0.030332124645432376,0.030440095281732124,-0.005582757618568468,0.06125032990992072,-0.01118128018909309,0.14186482788024002,-0.09030197874732587,0.011914832686729743,-0.024849855569143375,0.09432494807566696,-0.1109205698742885,0.02659224254549525,0.14087523222834236,0.05354142988988216,-0.12682613674401216,0.08452263175066717,0.10840231163686531,0.030938851291795504,0.15161833919632461,0.043174287301612366,0.2358597311058535,0.045407265468121516,0.28765836524191607,0.0576004432197482,0.6776226218213339,0.10814864926103238,-999,-999,0.10722702121501265,0.061060310089705166,-0.07301180309414085,0.06514530450716068,0.2961442030130685,0.04526459093504982,0.2652821735615259,0.07644241677248471,0.19132695574439698,0.04539490053727019,0.09861801167577497,0.04630075146230919
HD49566,0.2733065585553699,0.018181499102982168,0.026805066064377575,0.03412567518860151,0.03157838282941147,0.035945561190696355,-0.029263884220239428,0.0090997681913879,0.04170022902683809,0.02478545401497447,0.15121423429163378,0.007726211698316181,0.04048866255725911,0.01620183125884145,0.04858619674825546,0.005887008585547526,0.1159150396773124,0.018217741411433196,0.025105670204393596,0.009041063429290288,-0.02488351666273028,0.017833499811107524,0.019012171597178357,0.07355125228628857,-0.0895750533287841,0.0035150157686287885,0.009189114660480419,0.044048245707334927,-0.05820925344415345,0.01007190770469399,0.22376868621842405,0.01876334738938137,-0.1257331225765829,0.02827733664624251,0.136337346575353,0.012262747332534607,0.16927382904826924,0.012702089385269644,0.2226201071111528,0.013100411848806908,0.28986099414407657,0.015916201006446917,0.7343134644118661,0.06409950728663241,-999,-999,0.14280195043600796,0.015768767332541227,0.11659571278826517,0.011164461169281263,0.3002769448876631,0.013264032820695734,0.2752781005305326,0.022232114863647786,0.19389762681561878,0.011440762051601813,0.09579402039526816,0.015588527424714463
HD54131,0.2005844552283476,0.048528636314378454,0.16700574567093712,0.05576250239224559,0.1895805629993666,0.08209007486370459,0.052214810071536666,0.025896280572706296,0.0441239225904449,0.07427935584076055,0.15295036517744903,0.031020800149384985,0.0990098785100599,0.06291591533520219,0.07134207295585822,0.01738294985408264,0.1168432446798145,0.08941638507676117,0.016421827486815366,0.03321395588546757,-0.023175807600085585,0.06676165990471374,0.05490472064841351,0.14732114847488376,-0.23100468952652614,0.01310218690247556,0.0001777451532883334,0.10118226915238313,-0.05015529107890887,0.028664606896327785,0.10627365436836855,0.0572441986044292,-0.2477159800575856,0.09791987364539008,0.07951041553739985,0.03319292084519891,0.05094039815225593,0.048548821861907294,0.17126036052610433,0.04787004262842534,0.17100242163742246,0.0620618304374121,0.4958093813521697,0.10344120123102298,-0.14380555448485394,0.19882371410886407,-0.13415156215071183,0.06815343247282177,0.0020275735439901355,0.029400422783967577,0.09443581959905833,0.04981607429622444,0.17204738232624311,0.09198052717271608,0.05591710790129478,0.0486844565342383,0.17852702691851946,0.05238222825083013
HD54810,0.24245115772802528,0.01794676924798873,0.2570205053872616,0.034030216633017696,0.10353888757572527,0.035610273151684094,0.09119810199037914,0.009000039430133139,0.09473448754861025,0.024603239324464204,0.21157841635344804,0.0076116216588878495,0.12349341068884778,0.015971686505358337,0.11359586462587364,0.005816773163157145,0.18293546659845816,0.017858071912251097,0.042405765386823474,0.00889866222960816,-0.006258231436790496,0.01749676207539776,-0.0036096868426191975,0.07333945239368078,-0.3508768882832829,0.0034665424393368165,0.0024941162800811156,0.043771841780648295,0.007358484211064109,0.009948755185775607,0.05186103047874571,0.018531333618610098,-0.2783231057292479,0.02795189454004331,0.08381774565128908,0.012166071551774196,0.05421899272796038,0.0125073776641985,0.16506508802389988,0.012846158806235125,0.19732997616274095,0.015634159887147232,0.5365923633881329,0.06394580808282824,-0.05439025090364602,0.03238242158039183,-0.11549012783471946,0.015501081481467918,-0.044373766656194746,0.01124212924864781,0.2025340328323093,0.013073915263113129,0.2531440631896727,0.022051529175666305,0.1090906004497754,0.011207234436691098,0.20558991511286934,0.015500855132686316
HD5722,0.2531156379469863,0.04576814348267656,0.13130209039135932,0.0533006073892668,0.11986755170062158,0.07916268894252174,0.03745050736607805,0.024895699961189774,0.07029452912072931,0.06651812917172482,0.16067031570758167,0.02920548211861225,0.08056032237974997,0.06047861092912233,0.07501377055459679,0.01676149708067946,0.16078168233147783,0.08526683663083037,0.018216086501502984,0.03146814194024853,-0.04312668540505693,0.06374250212341671,0.010803025893829643,0.14503844085664525,-0.2847706651839872,0.012390552162420243,0.01825340511774276,0.0970052042421713,-0.03781634039120979,0.027525306690732335,0.1244470569671928,0.055102574722939605,-0.2329795857215291,0.09078543103795747,0.07661325452037249,0.031810459157189795,0.059500997055146526,0.04563412995884678,0.17641598465747482,0.0466024963155954,0.22210926424551058,0.05993326335291084,0.6320035882910868,0.1063960300707191,-999,-999,0.13390543515723086,0.06478918754708005,-0.03246021779416064,0.03718392946608831,0.25551271041090556,0.0473301404026142,0.2510312769892922,0.08481652792764528,0.1640755196496222,0.04696977128777675,0.17885528493590158,0.04848104388130025
HD5891,0.3397692161752031,0.0168046182141855,0.46074993460727903,0.033566310190069934,0.19696059780218939,0.033979537904225345,0.23801268085894606,0.008513839611902156,0.24775205400995987,0.02371697194189792,0.26042513122877153,0.007051695032896647,0.16515429246321212,0.014810253625004285,0.22521910482357527,0.005468970264773779,0.3244703182133937,0.01610871036175311,0.08798527257377714,0.008198779691912152,-0.05785850148737687,0.015858802061190065,0.04391024774770408,0.0723096026542084,-0.4820203506444956,0.003227361243698822,0.023067534198413286,0.04242765871751897,0.18384640230756283,0.009337615784571403,-0.11388631489032641,0.01740190268835637,-0.48988223601278186,0.026368876020125363,-0.10548370061074455,0.011694798519571954,-0.09388074576071119,0.01155356009480478,0.015206579785591395,0.011595351892571158,0.22084372089162463,0.014255176701978789,0.428361096137119,0.06316281563601112,-999,-999,-0.3262042469105177,0.01418226309854106,-0.2077723400302917,0.011626045469838711,-0.07024032945182895,0.012144334929331447,0.14828873225140854,0.021171682871363184,-0.04472932046045916,0.01006518274096935,0.2886976586947512,0.01505618487769769
HD60060,0.15911465030061972,0.025658726987419323,0.13731694801039612,0.038784094103653834,0.10626066791061678,0.04796506781511331,0.03667392088197749,0.013293577757321174,0.005366180841408441,0.03393666037589857,0.14845558061280473,0.012724385475050537,0.060775168175354055,0.026737040923269565,0.06407747885076234,0.008727573575761278,0.12089903742959901,0.03439385149803578,0.0026012465000801732,0.01472353215091549,-0.010334322393329709,0.02950308457008656,0.0697532458753724,0.0886769351107504,-0.16877544563542596,0.005682316938355531,0.00809805659289825,0.05655661346704489,-0.0658028186211847,0.014824971782783984,0.12183759417675438,0.027208745253001588,-0.2022634240948356,0.040614279441166835,0.08942310675300985,0.017104628655833398,0.0846963803985335,0.020363215811456073,0.1700037979952484,0.02221958483577541,0.2057756428864903,0.027122083827473498,0.5888690716148577,0.07672104200866998,0.03307606664012791,0.08246887549371155,-0.04166024558051046,0.026946061648006142,0.095997602949009,0.019488521039622127,0.18654575680090196,0.0216174262341139,0.22097663397811482,0.033277308754525475,0.10781411129551483,0.02034771596000919,0.16384581336954146,0.021215563901303254
HD63435,0.40537019976732314,0.0323593339991193,0.002269244056663844,0.04327347811041945,-0.04083929102713224,0.05859218023416022,-0.057528901635278906,0.017005146148656506,0.06170977738963668,0.04389582087882633,0.11821781729454564,0.017368893088547974,0.01768132615456741,0.03677217146454068,0.030683144976736416,0.011213408189673358,0.11633397854760386,0.049422918726673426,0.017554198529258436,0.01995179058423339,-0.04726284174181128,0.0402114565528986,-0.030547332302497843,0.10395569335666535,-0.11000611771067792,0.007668254840203811,0.012825698953686349,0.0683699252421471,-0.026734711538181688,0.018761873689616078,0.21802608563046721,0.03568075716835296,-999,-999,0.12744556870593873,0.0215839633256741,0.13362246005913886,0.027499441389868255,0.20344998735181208,0.030292439337426882,0.31457017609338245,0.03726736044590048,0.6378637519660719,0.08788127378288157,-999,-999,0.272567210622193,0.037247041359244,0.11956458033847372,0.02961300703380254,0.2602763392840798,0.029251958728117228,0.2562721713514877,0.04382607184559401,0.18835718056566558,0.028677528362845175,0.044410887135550955,0.02778350939423319
HD63798,0.30183151826383636,0.0168046182141855,0.05369929617737157,0.033566310190069934,0.12632900893650778,0.033979537904225345,0.00583071244527808,0.008513839611902156,0.07925518463580972,0.02371697194189792,0.14353040106855464,0.007051695032896647,0.16085295593359483,0.014810253625004285,0.1387519820021837,0.005468970264773779,0.18457013798045374,0.01610871036175311,0.0900767354175093,0.008198779691912152,0.00029707003566337153,0.015858802061190065,0.12306950886267665,0.0723096026542084,-0.1389666619396116,0.003227361243698822,0.05018860873070985,0.04242765871751897,-0.025495905560735554,0.009337615784571403,0.19825228332619932,0.01740190268835637,-0.06680261992198566,0.026368876020125363,0.10628803372511259,0.011694798519571954,0.18397682181606795,0.01155356009480478,0.21710957757630786,0.011595351892571158,0.3167080340644609,0.014255176701978789,0.629949498285427,0.06316281563601112,0.9832835385096362,0.03235769107219847,0.15670874632665394,0.01418226309854106,0.17090447308762713,0.011626045469838711,0.2764764449019589,0.012144334929331447,0.34753267409733646,0.021171682871363184,0.22071675275642821,0.01006518274096935,0.2041624455076238,0.01505618487769769
HD63948,0.17857684376437702,0.018330133526868568,0.12321975406459088,0.034186140825944095,0.03662646640970016,0.03615789444886247,0.02859424232650723,0.009162885747763465,0.03571284775895292,0.024900846676493865,0.17101720117587813,0.007798693305743077,0.050760063777138514,0.016346177488728613,0.07643317302582187,0.005931273036673363,0.1438105868398817,0.018445514153580055,0.026722767122974236,0.00913099115032208,0.0029646449944510656,0.01804674588643186,0.003954961200479362,0.07368539193482013,-0.1970582839070544,0.0035455981343374596,-0.011616791280554123,0.0442232938600252,-0.06582504973163514,0.010149482796183407,0.14408583772535777,0.018910245582478113,-0.20366234676072822,0.02848342892389024,0.11430689398266458,0.012323933842036262,0.129741577979617,0.012825170945811317,0.2095908906523735,0.013260978369418077,0.23892090036198418,0.016094572069949388,0.6470700617579243,0.06419581105272615,0.14709365848277392,0.032390979871821116,0.018845054772305025,0.01593773341417112,0.007948145393433054,0.011115508334280008,0.25801217977058033,0.01338426889619189,0.2865603888641407,0.022346424201675354,0.17210201552110055,0.011588451526841013,0.12302365048032206,0.015643417948478046
HD64152,0.25322345966293003,0.021667520908905395,0.04718654373605338,0.03611876728153511,0.09147268822322721,0.04164438212591308,0.006366160041800045,0.01090488420003394,0.03591454687141207,0.02794762324437532,0.13529597744360383,0.009948890082018004,0.1397858849770974,0.020596179784396186,0.09762853617813241,0.007139077067234276,0.0984957860147179,0.025118058094311977,0.07297174321981101,0.011541695874953049,0.04553404952561549,0.022960510413898908,0.12385939298115281,0.07977688562940313,-0.016077261918759606,0.004462002291333594,0.00964023255655802,0.04941248079639901,-0.1319753741230619,0.012220162172948133,0.22602525719588656,0.022201885891398328,-0.05305555032191486,0.033370732907670356,0.137229235231653,0.014403902360060072,0.23027687931305119,0.01600315346125816,0.253735454922033,0.01715151131473584,0.2895806802758364,0.020808706581697516,0.666979109054038,0.06992006580673096,0.40787017404147174,0.03729259634914723,0.00179127672352708,0.02048062384985604,0.06734572475080994,0.014522867087137858,0.13212133966118322,0.01693609731534152,0.1685697045759972,0.026940259636431426,0.07518487178332468,0.01531482379797732,0.09404613822608937,0.01734324846397083
HD64225,0.008615780769548331,0.02877196382064548,0.25417897705518383,0.04093593337809496,0.16443299189438582,0.052813132011656036,0.06994601348379004,0.015058100559768242,-0.0038286482485104245,0.03846913265241161,0.18036757596331543,0.014836974615101839,0.13830215087738057,0.031366187272470716,0.11726960594402518,0.00988350323346012,0.1372599566436667,0.041369243272592046,0.044301984244731404,0.017122219052697025,0.008439620736917897,0.03441727619620585,0.031100070487627585,0.09555152945921316,-0.1925175473005653,0.006594820698738205,-0.008371152975560625,0.061915251182363094,-0.06609691525659495,0.01667514682066599,0.009803169888220276,0.031075368639055457,-0.3115625606949513,0.04632476153761159,0.026387317470024152,0.0191509991106604,0.04369806487189361,0.02362351752770947,0.1150541368973865,0.025938935939789253,0.20294906689105202,0.031781850370984764,0.5600495058470257,0.0819001987554963,-999,-999,-0.26546346240239227,0.03172502248095752,0.03416963561294478,0.02700632868516702,0.1036629002177279,0.025142857737065198,0.19568961576997743,0.0380557517892547,0.10287313601947201,0.024149481451227178,0.2656225993233472,0.024199183988523918
HD64967,0.2058807864985373,0.04295057765986251,0.31122816740401166,0.05160583846937005,0.15698085434644088,0.07623832402376787,0.10758505947506487,0.023322563209808904,0.10458783233790331,0.06279418965195581,0.22738926991455766,0.02627046884403361,0.14626237488726207,0.056003031481445587,0.1432391334164303,0.01558893660053915,0.19677680159744543,0.07765686899414954,0.05845207533932255,0.02931382157608745,-0.017960576020471464,0.058541916918770864,-0.03145278079061481,0.13799783411258934,-0.41179701325991874,0.011420856104107665,0.010047912985576446,0.09175743182093918,0.03563271166234344,0.025761437995583978,-0.051219307362223354,0.051278290414026526,-0.4532606749637604,0.07869598316506998,-0.09157849560667825,0.02977355957709887,-0.04816646114643525,0.0408856049875964,0.038911726425957416,0.0439885083175092,0.14720924932865664,0.05520742734980892,0.3890699469323887,0.1086854839815416,-999,-999,-0.3306967798607556,0.05715481101853714,0.059820529853344795,0.06480488017941523,0.025226054090967356,0.04339524500177989,0.11795553961747954,0.06938026489999694,0.04202274254625965,0.043612684888476944,0.18851882339838438,0.04329883853668403
HD68312,0.26524567165930346,0.04070840967954219,0.04499044364017826,0.04940608756647941,0.026201678411410106,0.07271722794573303,-0.01127282904895735,0.021678180637929687,0.036266499938954616,0.057526413594220074,0.16441648543642418,0.023816013595189835,0.051008648198093115,0.05056617578757035,0.05333028275408125,0.014414268680351294,0.12742437004911003,0.07010528725614376,0.005236490311056413,0.026972045073205143,-0.03017098968255902,0.054228160990046056,0.01408916333967361,0.12868729838189952,-0.09016392121277853,0.010385923567440284,0.002877212897126419,0.08593980196425748,-0.07146256323261513,0.02389840560264808,0.20379606085086432,0.047478114341705,-0.06820186784327206,0.0709146832973758,0.16785728611193315,0.027481606914289528,0.15984846958246396,0.037363780237467906,0.2472963956929302,0.041030059123382145,0.30442071567121154,0.05096762862698511,0.7217038151883792,0.10326980702629018,0.6928070080807087,0.16425921926128687,0.09287887142860596,0.05111026415146887,0.135781166764164,0.04581092991312712,0.3307609712622654,0.039472009388930626,0.32994992153760716,0.05956951662727239,0.2161012401593406,0.040065119036676755,0.191622361259547,0.038337045381428264
HD78050,-0.06866164507559347,0.04513374444675643,0.23812147604987643,0.05282486785007487,0.05070375826469942,0.0787133760571692,0.17072131838216187,0.02453053807626831,0.3660071735477892,0.0650627925037206,0.35699430534758836,0.028501825972695776,-0.10430261890926121,0.05950683814909787,0.2191172844290618,0.016508515121852772,0.2958178154639324,0.08350809566605329,0.0730158330696731,0.030991012980363296,-0.06919372885061037,0.0625967070364552,-999,-999,-0.9988068995620107,0.012169546018607978,-0.021760639350491218,0.09582057161447036,0.10655570997654662,0.027095208416660143,0.5055240321193442,0.05442109039429582,-999,-999,0.011659194864351546,0.03140180265547025,-0.353759044397406,0.044501728368095135,0.26594953143247224,0.0460497166692651,0.40249437124807647,0.05891024705711038,-999,-999,-999,-999,0.0009664520127722342,0.06310919633196681,-999,-999,0.1877570828145167,0.04638694650152247,0.24902025878190948,0.0810715016818221,0.08999503391529248,0.04625535367335799,0.4841919545947863,0.04751307838361245
HD79091,0.17813452931945423,0.040473460007772716,0.32854292691626535,0.049168758840322395,0.18457742978249864,0.07236046393522597,0.10486770561240877,0.021505837035584927,0.10047036725310238,0.05697125204920061,0.22533402874783634,0.023550232881518536,0.14793208788817241,0.0499829961177213,0.14827131284136405,0.014289469406594124,0.17589583262149783,0.06930584123451486,0.051220179908760724,0.02672019139213899,0.0074275563274108225,0.05377430308656179,0.022315646845076198,0.12768258724924697,-0.34305528034682115,0.010274385996989396,0.013122315271715645,0.08531562399981056,0.023867012387709774,0.023695985941479612,-0.02940361134803207,0.04704401132881655,-0.376215392329552,0.07010752943121563,-0.025568822827986504,0.027234622281725417,-0.015628624798554355,0.03698650065252375,0.09027867743417789,0.040704874366435446,0.1482955420720246,0.05050770670692399,0.4614134072139566,0.10264710294013198,-0.3567805213223421,0.16155004750852048,-0.30839655116478387,0.050467520663460816,0.02984708673999864,0.0432537974113302,0.016517420803288912,0.03905330600715702,0.08853568882306562,0.0585264098333878,0.0436388098947697,0.03968746020481121,0.2143025163745637,0.037803042794147076
HD81101,0.34127828835311264,0.0341500475036371,0.20917427664032368,0.04438359729462733,0.15592041453220745,0.06153351530584256,0.10318799481865043,0.017937707886590184,0.14485431262934484,0.04660614927050371,0.22614720308798264,0.018657404918594724,0.08497632423750992,0.0394855228736683,0.08388664861866027,0.01185482981983393,0.19333047352546878,0.05345800753235147,0.021763147889348314,0.021367072977844855,-0.04714626740461042,0.04313695929022485,0.03517991568741835,0.1083365256908475,-0.45418994951137365,0.00820502613017752,-0.002503832174376719,0.07177760143865462,0.06653471577394658,0.019799041263101627,0.048403573754008916,0.03801474380218883,-0.2977355667218336,0.056623091616928696,0.0451116816138627,0.02278243084043313,-0.019519875930824965,0.029458931760734518,0.10085452786594701,0.032480744957884285,0.20341853033952229,0.040038681977717594,0.3507504593931662,0.09085421620351268,-999,-999,0.007077570632245678,0.03996217371015137,-0.03322974014637864,0.030153259649286335,0.18679422736907164,0.03127289380364147,0.2370396351221408,0.04676816269509043,0.11342320141844381,0.030969206381267933,0.17691582169716036,0.029632263800607888
HD8651,0.20861489586196125,0.044212102030707974,0.31372182041382846,0.05242591964729284,0.1450397074186095,0.07756712023699569,0.1488296006189599,0.023987334730990958,0.09577837991814764,0.0649743722906247,0.18533063014838108,0.027438426699480458,0.06880539834838639,0.05812263659680862,0.14752669169603488,0.01611716245649992,0.19878153900975437,0.08087191503479385,0.07027116842444506,0.030302393238743442,-0.03497166448722677,0.06089473669265853,0.061250613118145725,0.14136949788667094,-0.29236049588890534,0.01184842967500894,0.015666752603937684,0.09389787318239612,0.10936680777139662,0.026468637172351636,-0.10257877579874264,0.05329116191387313,-0.4678687352463272,0.08364060846369024,-0.09703832421819597,0.030788445348368842,-0.08603688583579215,0.04282225446616964,0.010232446257057881,0.045244104212229234,0.19240635928553207,0.057244546475266674,0.3543529898957573,0.10826025770181594,-0.013473163267612276,0.18200744992993811,-0.245466639145823,0.06049681545486675,-0.04239409075993816,0.06587449342137318,0.029114662444965148,0.044968849988444526,0.13671227069411418,0.07517130079699198,0.00915715433172383,0.04516035210412812,0.25300181003655686,0.04596533520434965
HD8733,0.10473609904670336,0.0168046182141855,0.04159244749473348,0.033566310190069934,0.05009378045635163,0.033979537904225345,-0.015224386176950627,0.008513839611902156,-0.010726952123758376,0.02371697194189792,0.13905858449970881,0.007051695032896647,0.14469685717379369,0.014810253625004285,0.09382725841225373,0.005468970264773779,0.10315544840514437,0.01610871036175311,0.06949725763412143,0.008198779691912152,0.032813930202832214,0.015858802061190065,0.07614050641544448,0.0723096026542084,-0.040043039919873596,0.003227361243698822,0.001949349388152971,0.04242765871751897,-0.08196133695412505,0.009337615784571403,0.2307412448028429,0.01740190268835637,-0.06635695187402288,0.026368876020125363,0.1573001117626335,0.011694798519571954,0.22991265027881475,0.01155356009480478,0.23930395737441149,0.011595351892571158,0.31178557118039507,0.014255176701978789,0.6208678663977052,0.06316281563601112,0.23349554392417207,0.03235769107219847,-0.03898440071953513,0.01418226309854106,0.0996391706626262,0.011626045469838711,0.15943703488254182,0.012144334929331447,0.17589302790292752,0.021171682871363184,0.12618375180315214,0.01006518274096935,0.09852971662586578,0.01505618487769769
HD8763,0.19810803811222547,0.0461622446737261,0.2001980490800254,0.05367877018205335,0.16078642835119764,0.07940072578798295,0.10604792481075259,0.025090440546223915,-0.017051918617051548,0.06798469495798308,0.14421112757727841,0.02966421404040839,0.07905330622090476,0.06104657047335303,0.041411331270800884,0.016910627534745953,0.06987164072393495,0.0862634541075077,0.006365712387768924,0.03177069968573038,-0.005925127583637696,0.0644385436987884,0.18560679824351714,0.14582770825103564,-0.18596505480723527,0.0125270216234168,-0.042297339326167055,0.09777398846396511,-0.06637848579707262,0.027747938991523294,0.04313033703911391,0.05553748972670178,-0.2974067358868172,0.09260925495813789,0.02932809719353327,0.032078628523435695,0.006575140127566145,0.046327323719984374,0.12553551544237881,0.0469321237138716,0.10341141413670632,0.0605536016950426,0.425517021135782,0.10565864122815616,0.5606490944635155,0.16723342225386595,-0.1910392846923572,0.06577416570282901,-0.07222515726164355,0.03397943231467554,0.04366948399272122,0.047900241776823234,0.15494915502410345,0.08694382445372602,-0.0198856676737236,0.047407069154567764,0.15889344804896105,0.04875718080907434
HD90125,0.20608160660089558,0.045164843935909915,0.28880433689807516,0.05284419106274521,0.12728063304327952,0.0787321995728285,0.08386086229840328,0.024548025129603156,0.07813581371407408,0.06506789051029589,0.2030304763708943,0.028535159585665586,0.12141177250148572,0.05955234020710084,0.1273438999077413,0.016520476284686718,0.1578562112658789,0.08359312290676944,0.04745912185509231,0.031012718086491222,-0.012490330100113467,0.06265007308360643,0.008951570793409247,0.1436391387315224,-0.35819853756378406,0.01217998996801307,-0.00954135846746007,0.09587910789647791,0.05110362551443315,0.027116353908437738,-0.026431014504466666,0.05445181080012392,-0.4461608614177587,0.08802184824174793,-0.029564729656304134,0.03141712959125186,-0.023405027596223704,0.044555400526054105,0.03583639080352177,0.046075902692920084,0.15957801019122364,0.058958953021104946,0.3451256209995554,0.10742321206718895,-0.048981015099207936,0.18655142950224174,-0.2887124003836044,0.06319080839913335,0.16574010770017955,0.06553470671724726,0.019759060034185927,0.04643068281962819,0.07290861960004472,0.08124670767231142,0.025313242453400553,0.046288620438350074,0.14282312596422803,0.047557895291594376
HD9362,0.2500942546048466,0.017803170988869615,0.20964100435608857,0.03397183820666944,0.2065376637396208,0.03540518083446691,0.11179655764167215,0.0089389981407582,0.08214966888569486,0.024491779187481934,0.18125098604830386,0.0075414431446180425,0.09179789080433459,0.015829534346760075,0.08926190974820222,0.005773603050853806,0.17782228645348597,0.01763806461941331,0.03408929588440146,0.008811312114084634,-0.04447022075796325,0.017290777672156307,0.04373446740752329,0.07320990591298708,-0.3621908959809075,0.0034367793195399458,0.016963809002392916,0.04360277352935041,0.04862283218096075,0.009873019740098323,0.05680527894874876,0.01838938084648888,-0.280150657001341,0.027752819302416562,-0.007642579819641782,0.012106900134278729,-0.01989934295688721,0.012388052195448335,0.09859266103738684,0.012690187327022524,0.16634252191211746,0.015461401542425021,0.36831247964239694,0.06385073561424097,0.627283032866542,0.0323792489569743,-0.10470120135421401,0.015336793808480284,-0.060953006085083805,0.011289857098176714,0.09335943627023313,0.012957462429119916,0.15799407967604218,0.021941015322737685,0.05312078476757495,0.011064189066413816,0.18099975135693452,0.015446615297435672
HIP-64920,0.4288259049905647,0.02032010015800544,0.5674935529072076,0.035288550532612914,0.2603174707320217,0.039391595747205556,0.27148269117107726,0.0101643509698556,0.3290774696419898,0.0265703112173052,0.4303055765419622,0.00903811649142845,0.23463160655281726,0.01877037902089945,0.2985007929312506,0.006634439815241615,0.39639650549916783,0.022257551463731158,0.12882547965712154,0.010530705641125649,-0.02469184629858323,0.020933304888066502,-0.07825273262057242,0.07704610882719509,-0.6013453351687328,0.004072519600352053,0.03427518596657175,0.04718398013253672,0.2598414597040551,0.011356938464437001,-0.021375575372170857,0.020818771840299226,-0.45297883162322283,0.0313145057146955,0.04997112848417104,0.013514385842560072,-0.008407312701870825,0.01466643817292614,0.14706393778348636,0.015547434093507631,0.2890285562074523,0.01882464405459848,-0.03167227265389133,0.06738895703125213,-999,-999,-0.38015750282767147,0.018559364062079677,-0.11219098294895002,0.014387542314937638,-0.1199934562837171,0.015424346672369641,0.11328924624600598,0.024929053755562414,-0.06595688394836441,0.013756008564333354,0.3164675744248111,0.016547219370386588
HIP13684,0.307493341760793,0.05139016365240118,0.029217872542870893,0.05883652871641554,0.00967857734562294,0.08729656896908253,-0.01974464331576145,0.026610897808735497,0.026957220551391714,0.07948358847880296,0.15162731455498854,0.03251547768601455,0.05899448317270503,0.06557642272199009,0.03968704441507411,0.01815420865617328,0.10364930856944454,0.093218326163184,0.03428748441867902,0.03503053339885333,-0.01394560862501315,0.06916621703431458,0.07256405241870922,0.14824855644111928,-0.044246344126161574,0.013804427047367092,-0.008428770631962124,0.10628767478405823,-0.08372400536102213,0.030431757208436765,0.1752895126110342,0.06015900271144316,-0.10804925486996453,0.10320245848471131,0.14934155003672805,0.035148939099948824,0.1536361410146686,0.05112761426938273,0.2065795583443867,0.049442906748047445,0.2812727852832033,0.0640191640877318,0.6176743510628189,0.1056341882518307,0.46080785654072187,0.2215523076485114,0.04390495386353854,0.07013862194645158,0.06100807278384934,0.06904267217172172,0.2025273075263941,0.052244645221209945,0.2295056137821554,0.09574636244917321,0.14554143890538956,0.05042157371552852,0.04903818238223663,0.05718216030021413
HIP19641,0.16111617252097143,0.049966511622457244,0.1268036769665456,0.05707248587684286,0.17747165760027162,0.08441458173125094,0.073574944822449,0.026242623784499437,-0.03257083222836965,0.07695812811448047,0.12838960623836557,0.031717543291742895,0.07802337146087251,0.0641033174016388,0.06328274222599214,0.01772380696356223,0.10832391940580333,0.09111440311444559,0.004638074139459249,0.03407528817311246,-0.01357836839870441,0.06786278695275065,0.14434106124890522,0.14786569500742058,-0.08031258785126016,0.0134342488679268,-0.0238100699141236,0.10347594005677416,-0.10043358708544603,0.0294380580335474,0.1497992898793858,0.058535320791075485,-0.24709445987743284,0.10036545635383795,0.11175014896330074,0.03405366110486094,0.08538389342045895,0.049737603344379815,0.19664030092962817,0.04847861047682535,0.17245951458972508,0.0628526665431369,0.5080615449488328,0.10372506937637194,0.18788288023976907,0.212900989888491,-0.09822093598114945,0.06909190105265198,0.06419991178324824,0.0452707338119021,0.06684354720293585,0.05092947662337567,0.11355158790395012,0.09367960894843845,0.035395759780644714,0.0494493758123353,0.13031413340401704,0.05464888066391453
HIP20226,0.333905451058637,0.04730998990219831,0.408744448779524,0.05485531109075574,0.28714404099047797,0.08018426998749477,0.2045328413112093,0.025587268642195966,0.1772745685574344,0.07217515449223598,0.235564604399232,0.03048291535955064,0.09167779190098224,0.062041553770007585,0.1856511683809896,0.017147125909090226,0.2875149977094009,0.08805684036813352,0.07526124705240209,0.032525972630491236,-0.06865965666370522,0.06579445753309641,-0.005788527659790654,0.14675053116393538,-0.6408165510147208,0.012833518590823587,0.07735582030089971,0.09936556175648104,0.23521489042407692,0.02819169126606706,-0.014127866386982518,0.056268304552947755,-0.6464485265805247,0.09589195715555127,-0.0761163238839695,0.03260193500023484,-0.10013913859243811,0.04759039720456202,0.06481709618832313,0.04751256954768324,0.18456578370997279,0.06160455361206131,0.44470935000791534,0.10348256204360902,-999,-999,-0.1370473317512143,0.06739060405948007,0.004593977727615828,0.029845473571265095,0.010364025809925306,0.048950868117318504,0.11628570059310414,0.09048546860129768,0.020577852166388577,0.04813603807080327,0.27982951459443406,0.05040697076379204
HIP28485,0.3729821286197611,0.02437798793886862,-0.012592088125037093,0.03790192109274063,0.0991585666283813,0.04598561022813484,-0.07538826935356846,0.012567388902166608,-0.03476404852693393,0.03209304638329486,0.10073789502470187,0.01186160277665486,0.09009597917048819,0.024827459949202164,0.04298545498304952,0.008242205645537095,0.13785868321166872,0.03151339374477848,0.03077445544231472,0.013731042781015675,-0.054431347496167404,0.02744628552216006,0.25084635215169604,0.08587795747427762,-0.03250197247131814,0.005304297704154273,0.08759559341472267,0.05438137599029193,-0.01384819279192051,0.01404560052059649,0.3214399150219488,0.025638201342563078,-0.031635181597859385,0.03829556426322932,0.16681088331603705,0.016262011920496148,0.17384164292945953,0.01901963576860543,0.2968029144554836,0.020681786401499598,0.3538067173317044,0.025182492298836193,0.05036850752140348,0.0746220062187547,-999,-999,0.23817078275902281,0.024945482420710333,0.19759786178931427,0.015361361200024034,0.2873042664901877,0.02017057830738268,0.378662346375903,0.031302236170358676,0.2700868137973745,0.018786591659727993,0.0680061025468115,0.020011513883896957
HIP29526,0.24850630953653635,0.03514645977413369,0.058819326729621375,0.04500072559227683,0.08731668975002777,0.06317152675930382,0.03200708366297406,0.018452781560930373,-0.013100494377631326,0.048112544723507095,0.13650034998797345,0.01937408908144125,0.07762112371604474,0.04099483535971831,0.033266156668600444,0.01220703099809847,0.09681439044648293,0.05570367647610497,0.032265440175575935,0.0221507974030411,-0.0034079261969792093,0.044764308418341774,0.13108032355956972,0.11077967908077972,0.029958298182490344,0.008502800462149723,-0.03613948628023727,0.07368139202603081,-0.12209512397660732,0.02037142005503172,0.11318086314149578,0.0393140407213224,-0.1616455325446426,0.05854752973219008,0.10552778916676758,0.02344534894694376,0.1068428048663068,0.0305472287243498,0.17256039966221964,0.03369410392366016,0.20378999492828487,0.04157410724496087,0.4197659950373815,0.0925078069995531,0.2781121341609248,0.14133015342510918,-0.22233628973227582,0.041459474699226215,0.06329584527465087,0.030448301687286596,0.05934618987100265,0.03239211836821134,0.14275165970059622,0.048405277938872525,0.014893151467501836,0.032243627336531834,0.03353841578887576,0.030662423128817087
HIP29575,0.20949681271848716,0.02129573226373486,0.0527132236145936,0.035878622360287056,-0.05758122710962668,0.04104199740973357,-0.030452319742965472,0.010678352932545836,0.028715452530208324,0.027410098544549122,0.17684277920177027,0.009685389351355756,0.009422581183744061,0.02002586202994479,0.06680851335261082,0.006986420781846069,0.10898835797285264,0.02425271400259494,0.013600023752697449,0.01124102554151336,-0.026012312790478248,0.022353412389594866,0.030128833733887944,0.07895286116773806,-0.06908510102756557,0.004346623915305305,-0.032314109256097595,0.04873804759776716,-0.13299666415669265,0.011965727172108344,0.14187370452120607,0.021745011294854243,-0.12428173335701467,0.03271469813036025,0.13721394941822804,0.01414727443973039,0.1459451063563564,0.015592439443840865,0.23782292308458403,0.016666736263173044,0.28266731032413206,0.02020757825951716,0.6843999229441493,0.06925990181053197,-999,-999,0.032635891488211055,0.019872724069636485,0.045280338503287026,0.014569715975570609,0.3118624623898712,0.016493383126000124,0.26810725996420126,0.026347642693942994,0.1830346190605808,0.014842866592491358,0.12430820445083103,0.01700038226804978
HIP54769,0.1958312058388798,0.04562826496490234,0.2664862538986994,0.0531829293058447,0.2727046291735298,0.07905337541567217,0.08804224770389049,0.024813888372080074,-0.09013276029798911,0.06598537916689828,0.13044417791015106,0.029046689052314494,0.050938577277525265,0.06025752585212587,0.058044273104425836,0.016704329027563594,0.066749682951325,0.08487521639002403,-0.08779786617111585,0.03135759366501974,-0.04218710300273232,0.06348088822444481,0.1518382029893437,0.1446887286247839,-0.41117377083006046,0.012340629893723,0.04501611884660184,0.09674546526204147,-0.11732275600235914,0.02743068245302726,0.12897648586856025,0.0549437520380132,-0.28916831695500145,0.09012787686770854,0.12162402286064836,0.03170538077046193,0.059146916523134016,0.0453788264895968,0.2555913964147634,0.046477768745039595,0.1406700530601715,0.05970324940411683,0.4580622126091084,0.10663856018530223,0.02430067455809448,0.17851340673915445,0.09701719269365638,0.06441720194050636,0.02935456825134919,0.03978061983159795,0.18001541504161644,0.04711416399477046,0.286052227845963,0.08396511266468251,0.08727927182772874,0.04680673371726312,0.2222089116396862,0.048259179609886314
HIP63242,0.3213396431901531,0.04249265036671145,0.4053207852494895,0.05119007544514714,0.2619046771289883,0.07557793328108015,0.2401616661856752,0.02299847353820555,0.1962852940851571,0.06167618732864924,0.23466752888555364,0.025794294703154783,0.13381240490282345,0.05494360982372456,0.19644270352159054,0.015351515333570464,0.29430277363162943,0.07617330337073731,0.07937512681737499,0.028857737581820052,-0.04094477828815052,0.05764195112002528,0.14635536234816676,0.13625317429722045,-0.42256398156037583,0.011221238213179736,0.038360867367628726,0.09064299121032045,0.238755249459556,0.025407854030299798,-0.07010613250721198,0.05049110941236909,-0.42804746846836444,0.07703022248991025,-0.10136479383871713,0.029330287971831872,-0.1039636350134058,0.04016251682741108,0.0617152699545786,0.043401411528497816,0.2637422666066486,0.054365273163624134,0.43348108337343966,0.10793629945868441,-999,-999,-0.2733776303785653,0.055893656541337336,0.14710569402897583,0.0612530010529071,-0.040445096139658576,0.04264530899603122,0.09767871341341686,0.06738556341004477,0.00784836193926125,0.04290708473013833,0.309497240498145,0.04223351029576361
HR7349,0.20301448825313417,0.0168046182141855,0.1636084868611476,0.033566310190069934,0.19820746324946792,0.033979537904225345,0.06258819720106597,0.008513839611902156,-0.0028375467346422045,0.02371697194189792,0.1347189408053675,0.007051695032896647,0.07552191599597152,0.014810253625004285,0.04569144702576644,0.005468970264773779,0.12015509070124852,0.01610871036175311,-0.0059372153141471345,0.008198779691912152,-0.028207891089683246,0.015858802061190065,0.11754754590823668,0.0723096026542084,-0.21442701456826074,0.003227361243698822,0.006530893163811724,0.04242765871751897,-0.04200443902433541,0.009337615784571403,0.10053752171772623,0.01740190268835637,-0.26685297365256244,0.026368876020125363,0.07059450522297706,0.011694798519571954,0.03522247020214579,0.01155356009480478,0.15634629462862892,0.011595351892571158,0.15219180949433375,0.014255176701978789,0.44306839402487197,0.06316281563601112,0.14344350901994996,0.03235769107219847,-0.14037066084960448,0.01418226309854106,0.031432327263387405,0.011626045469838711,0.09145554161760631,0.012144334929331447,0.16448221467459978,0.021171682871363184,0.04434388065885567,0.01006518274096935,0.1511549655440203,0.01505618487769769
HR_3728,0.34631496146564783,0.0168046182141855,0.20996453303260926,0.033566310190069934,0.09501535398288735,0.033979537904225345,0.08255826015457207,0.008513839611902156,0.13869683555589224,0.02371697194189792,0.22503016194437714,0.007051695032896647,0.06026385044836868,0.014810253625004285,0.08187552891543388,0.005468970264773779,0.19380026308067305,0.01610871036175311,0.028215660744574066,0.008198779691912152,-0.05461388322806843,0.015858802061190065,0.01751505956279492,0.0723096026542084,-0.43226092427001267,0.003227361243698822,0.003775185994244812,0.04242765871751897,0.04888606306025414,0.009337615784571403,0.02543049521101759,0.01740190268835637,-0.30058383582488285,0.026368876020125363,0.05746154018828459,0.011694798519571954,-0.005441439098150619,0.01155356009480478,0.11787920410826122,0.011595351892571158,0.16858747049573652,0.014255176701978789,0.4107813392880809,0.06316281563601112,-999,-999,0.0030749516804756682,0.01418226309854106,-0.08906269163995101,0.011626045469838711,0.1864592968435553,0.012144334929331447,0.2382544807764179,0.021171682871363184,0.10991465055511701,0.01006518274096935,0.18455232264643381,0.01505618487769769
IC2714No.126,0.32829387445740466,0.04602518126748016,-0.023771823121657903,0.053545982093276795,0.192033470430971,0.07931982094854546,-0.013017478808001783,0.02502370357171186,-0.1552535882711936,0.06747543373165092,0.10446968968403761,0.02950456775778199,0.08710854906584245,0.060850555679777894,0.042951030861460376,0.01685913803632839,0.10824987812489265,0.08591965839800036,0.025772724096480217,0.03166585107926167,-0.05859781628348412,0.0641975418652918,0.3189337376200694,0.14555845088255218,-0.07691073810455154,0.01247980601351791,0.03719644884212417,0.09750555751683088,-0.044436426942510265,0.0276717180927617,0.3088903875810799,0.05538662867209903,0.00279379408021721,0.0919755633958192,0.14889003082423183,0.03198629627465194,0.17981493787605826,0.04608763525008617,0.3230232652399261,0.046818183747725374,0.2745726775234097,0.06033904165525742,0.3723492065174586,0.10591669374968969,0.9873241394945929,0.16850586579853646,0.19247297731093926,0.0654350382172414,0.1829740577142989,0.03510840567233768,0.2648190700036141,0.047703010440229766,0.34219629458917744,0.0862147977389049,0.24739087809155794,0.047255762430040885,0.09285102729381767,0.04867097139159041
IC2714No.190,0.275011112937932,0.050252795420170596,-0.0005249990136810823,0.057363515543182135,0.1719805384985591,0.0848884593093375,-0.018025731236216563,0.026321194198677584,-0.00572602066686656,0.07752086028415597,0.11228093197552469,0.03186740376133936,0.08964243142606676,0.06435630364840107,0.04876464339604621,0.017800837521690763,0.09536363825463923,0.09149398777862967,0.015904541589658774,0.03425040653141577,-0.0070859294920939675,0.06810858480298304,0.2116544863288894,0.14799993405078082,-0.045078963513487835,0.013504029719787173,0.04468561449604458,0.10397853968265665,-0.07125147383718478,0.029629992885799317,0.25116186808630553,0.05881356379908595,-0.014004761369051266,0.10086161957648568,0.15010043414391078,0.03426014183688671,0.1734179363764512,0.049990657687636116,0.27294673234671557,0.04863656490391767,0.2893484756049097,0.06304087629375149,0.5243724488380686,0.10382193963350615,-999,-999,0.15359340161714463,0.06928315506769551,0.18749639385574923,0.054147671220928735,0.24614292037680857,0.05116251633110507,0.3191365125609682,0.09398073012527358,0.1822971369463886,0.04961580798668429,0.09869342353598194,0.05511811826801282
IC2714No121,0.30337564095211056,0.04736884750556148,0.05373138886886386,0.05490265616038211,0.23921011233366996,0.08024189816934937,0.039849582265797795,0.025602434697669662,-0.08196381549126686,0.07227795241703337,0.09099006190851354,0.030507781672755044,0.06310014839499434,0.06207681981385911,0.04638139613538296,0.017155921658284425,0.07317523153051886,0.0881160411983428,-0.05070241590818401,0.03255693503391264,-0.020609148552183654,0.06584027247463772,0.1756460070126421,0.14677785027955137,-0.12496442802788599,0.012845888747610628,-0.015093119975609581,0.09944387833165742,-0.14172729117605873,0.028210372266244527,0.20960512301343875,0.05629912270210308,-0.11400284661662796,0.09598103216763434,0.1418763275303035,0.03262935003456954,0.14352635278861986,0.04763350578466308,0.25106236918854086,0.04752730548957234,0.2478078932804717,0.061630677846691344,0.5907922432297124,0.10344943140761538,0.6057360795285357,0.19208923346931284,0.17647788239390383,0.06742814438412507,0.2003833183238234,0.029775865459948876,0.25516856006205013,0.04898847212697988,0.26540024684938807,0.09055334555769096,0.13748525068512463,0.048158721048864636,0.1496981060939631,0.05050159914131706
IC2714No126,0.28917825769736044,0.047599014845649254,-0.035119522333004805,0.055071610105607904,0.13678888954669727,0.08058103451323928,-0.05079392346900097,0.025663909165881054,-0.07244996661911746,0.07267630054375862,0.09207800776976319,0.03060884887502579,0.10575758680047992,0.06223785919181351,0.053808737589567744,0.01719916008544169,0.08120388820816021,0.08837467840785145,0.04294053778447132,0.03268612221991215,-0.06964717897901768,0.06602784880925755,0.233738572718368,0.14688780099887697,-0.056655271148024544,0.01289670978242332,0.0683195546258823,0.09977859630223394,-0.09132502781223867,0.02829502533795935,0.2725549692206855,0.05647389473493094,0.020290338985001488,0.09636156975901328,0.12364637897634984,0.032739783619078706,0.19802413070857536,0.04781424674881639,0.2830986052832004,0.047594607348685265,0.3116279000741679,0.0617189089325272,0.47224135215626417,0.10342543008138264,0.8095011254540201,0.19400564448171495,0.12524504511579715,0.06757272842533328,0.17671095380940155,0.029658543477966072,0.2767105443382981,0.04915178305073147,0.39157559460233177,0.09084001094285593,0.2504717947541344,0.04825977819928719,0.0969588328316836,0.05088163302888213
IC2714No220,0.30807655314329807,0.04557121857790899,-0.013971774456638997,0.053134938666226525,0.18942142606908163,0.07900880120164719,-0.03746106047686304,0.02478049216153235,-0.01225677421547644,0.06576817194936369,0.11844838427120291,0.02898184976886001,0.06787713476025453,0.060167354322543894,0.048492974783806195,0.016680989030569925,0.09725772245377051,0.08471554062251659,0.02780019766837742,0.03131246475816698,-0.02147917760975382,0.06337421353004508,0.1951723683414155,0.1445461436726695,-0.08754900372842478,0.012320209898773388,0.04795121032928584,0.09663956026902763,-0.07798562181373399,0.02739207453165485,0.26418420618284044,0.0548789446866323,-0.03229866031050399,0.0898597835729382,0.13062209453758056,0.03166244468021659,0.17599718844831097,0.04527444395487785,0.26783923592047876,0.04642683844870686,0.32320652081820744,0.05960923910786006,0.5707560632548908,0.10673740882826314,0.46733833590507423,0.18118566946720216,0.21873569653287628,0.064264598682388,0.18221340108299522,0.041700011103187266,0.259840440540266,0.04702608718057947,0.35393828563659646,0.08361618919034333,0.193379797361791,0.04674015886193334,0.09090733165635431,0.04816871309123673
IC2714No5,0.31467538816441387,0.05006652113970724,-0.013012146778688477,0.057174151737529426,0.1273151783255174,0.08458011211502674,-0.052873400300550245,0.02627008109345187,-0.025254145437075964,0.07715469451781903,0.10765917121174148,0.031769898252903224,0.09917516067352278,0.06419173405277556,0.055771563370126453,0.017750743973363455,0.11698986437397182,0.09124699668544965,0.014335396621696195,0.03413654966069697,-0.06328160754105552,0.06794865110645504,0.26822512626405637,0.147912585598796,-0.06367228221503582,0.013458667589947794,0.04947593403030312,0.10365150163983883,-0.04458995801024229,0.02950519551947086,0.2805385880582092,0.05863260685318319,0.012724844381164585,0.10053876991882249,0.18271176195907715,0.03412583690859376,0.16673265595661757,0.04982603948778791,0.26898799432076137,0.048533821295120044,0.31110099987859097,0.0629184251003525,0.558650006323715,0.10375890796556916,0.6779929765632923,0.21533261485541622,0.1888507769676735,0.06915875821615602,0.1372525226647153,0.04835745944713944,0.26027371617421846,0.051011002530355336,0.3427351251246674,0.09378480065208658,0.2322089774739267,0.049507523531518514,0.048703181622692354,0.05481339277744606
IC2714No87,0.21115104813285762,0.05354975895844015,-0.04673263246775254,0.06178702984846434,0.09429569890027596,0.09166890008454308,-0.08166759621811917,0.02715510867410671,-0.08683888635023711,0.08030669846235591,0.09461054997299026,0.03365915604286347,0.13517343212263783,0.06817622104903055,0.0563758208763605,0.01881152291511248,0.10743431037849478,0.0966419172730496,0.06876212168135848,0.036559157970746804,-0.04146437535696561,0.07129408824799847,0.19736818188868172,0.14789671234784785,-6.05812724934901e-5,0.014363746295072042,0.04172769112780446,0.11058464847109636,-0.10565117408783135,0.03195866562199574,0.30455897762262474,0.06262951346202512,0.03982195253405048,0.10825459345336977,0.13677083386384403,0.03654549914833255,0.1890813712526921,0.05343092457032102,0.28478852465202553,0.05113143558743946,0.31844202769538477,0.06613611832682031,0.42896287742903955,0.11195629170255418,0.7702605259069849,0.21211761389798078,0.22660108980238136,0.07158198821028366,0.1570987642712403,0.12276970119527095,0.20264060575618242,0.05457258610416486,0.25913458424487673,0.10034832707927631,0.25196177999481784,0.05184402618463243,0.060184337001066984,0.060895689380031946
IC4651No10393,0.15183001042504857,0.04681270027374064,0.06566222870513166,0.05445527185870921,0.14683146370827133,0.07969743980129483,0.03387979475511768,0.025459044626572874,-0.07787159786545245,0.07130682981787166,0.09624929838348786,0.03027279961108344,0.06064535909434424,0.06174315186356126,0.015342885247205146,0.017071968818670964,0.016333366475266342,0.08755673987771548,-0.02812797617157764,0.03226286685901735,-0.009865212837522452,0.06540737653806816,0.10728455019186073,0.1465197619762427,-0.06196747459844759,0.012728304775108567,-0.07638783025830448,0.09870402074244404,-0.18770075007500503,0.028032014859730038,0.11386673947029019,0.056007610165227754,-0.1703169283897356,0.09513954671494274,0.09104827180663436,0.0323690324240428,0.10859860880722694,0.047225468570936624,0.1630070708204457,0.047387817188806955,0.16771961114837347,0.06138359060334923,0.45658572244600737,0.10376238991281056,0.19162833164499987,0.18066435179728652,-0.19413449187852427,0.06707286533413226,0.06483003014171623,0.02872846135387827,0.04482509232479753,0.04863260391781449,0.05470351529875182,0.08991111867020117,0.02059339469288969,0.04794433935015701,0.1039692793365356,0.04960011865202719
IC4651No11453,0.348250931914602,0.04466151541291165,0.012541820744094906,0.0526033746307071,0.09589707287087931,0.0781756167263459,-0.008204326224623998,0.024253323329705815,0.0019846677074569496,0.06500448290604077,0.09997747597286705,0.02795288997685337,0.060155129883255526,0.05875356518926984,0.03442542686580119,0.016296649768065444,0.09542533108630677,0.08212081252014447,0.0369692998917828,0.030622042761602297,-0.025308482641604485,0.061710944257508435,0.0709362057532553,0.14248968723613684,0.03673757242191003,0.012000644342637628,-0.025276296887496358,0.09486364740733165,-0.06897028707080526,0.026755465671461046,0.1519247919778136,0.05386027909070294,-0.1560040778427775,0.08566562723388613,0.09390682437218015,0.031122471880084938,0.11433511709943801,0.04362757635922798,0.1598623888626873,0.04562090203001147,0.2360959781975088,0.05805874325122919,0.23470541366081482,0.10799195491880338,0.4637127135742597,0.18132814871408748,-0.08767615636511539,0.06177322168029642,0.07324676668575,0.06469345087733304,0.08856233046951424,0.045648557937189735,0.10739401677075064,0.07806264188341758,0.04413266478331987,0.045695576443517995,0.04779388493650068,0.04673060720198267
IC4651No7646,0.28123473326965986,0.044965999107036206,0.0781303971417382,0.052723070379959235,0.17745261299792703,0.07860334362474473,0.02519242222134488,0.024435759852758046,0.021263357959995455,0.06503593782226369,0.1098001912484569,0.028320407662790148,0.07622421287800113,0.05925928785732844,0.03686116101381899,0.016442926190780666,0.08216524454477381,0.08304630435733744,0.019055313463652634,0.030872506256538097,-0.014389072633333333,0.06230634711400229,0.11177449122260819,0.14323094911137188,-0.04315088208243645,0.012112735200755297,-0.0022033692156193663,0.09550258952732486,-0.12946292573954804,0.026980487460478597,0.13616086952127676,0.054252121357047954,-0.17792387787885544,0.0871441277599191,0.09623163901343035,0.03131738114502824,0.10413881539045836,0.044209705073662973,0.15900033323800916,0.04590729747176166,0.17559815532136924,0.05864327500400054,0.48983326953444517,0.10774292421453646,0.20271438945569842,0.1841247869050125,-0.11865237494633696,0.06266376155915158,0.026201268804515232,0.06875470048690462,0.07193356822578778,0.04614852149745339,0.09130761317176629,0.08011051179528932,0.011862561193809712,0.04607391082146212,0.09240128878977681,0.047267927387495794
IC4651No8540,0.19682024037250517,0.04558981200771079,0.09539983595405348,0.05315058039364824,0.19398535170110381,0.07902332906685483,0.045657143891921256,0.024791379157152633,-0.051112024533516,0.06583896338952042,0.11775414468787027,0.02900298822963861,0.06739968739275082,0.06019674478123305,0.030691723781716532,0.01668859796925897,0.060143863275179774,0.08476758215076237,0.01676219776691118,0.031327176676255154,-0.016280955020952684,0.06340898136942773,0.13023228038594187,0.14459261472889762,-0.05548528642915722,0.012326869371350057,-0.0377332801943467,0.09667407690988289,-0.10406544541635285,0.027404659331737448,0.10110135199937267,0.05490006991624255,-0.22245394538044355,0.08994715977242863,0.06747702030695317,0.031676444310317665,0.07915288250510175,0.0453084826966857,0.1419468094117319,0.04644344244070967,0.14699519237389364,0.05963989341296942,0.4258341030498649,0.1067051945748752,0.15716807326628274,0.18031471068167382,-0.1965188655301947,0.064314395479244,0.023459934902920684,0.0410733863587063,0.0333105006412191,0.04705479423385329,0.0799915978617319,0.08373002490202273,-0.003039393500141957,0.046761863291155406,0.08203323522644024,0.048198198296325954
IC4651No9025,0.2067437980374755,0.045719650293605765,0.11548075768057403,0.05325980996433915,0.1779968895361232,0.07912478933930271,0.05026250810610117,0.024867349693016075,-0.059632611791764545,0.06633341023751521,0.11892587782670527,0.029150462673481405,0.06577104594930355,0.06040196798681413,0.02072517732850411,0.016741687967941007,0.06243577651126481,0.08513105456377004,-0.00023365765156552198,0.03142983441708807,-0.016883100439596233,0.0636517982564366,0.095852750110545,0.14491718767041145,-0.05368013667056454,0.01237326865958216,-0.02733521084492102,0.09691514839833756,-0.12850995862325804,0.027492509178326113,0.13538157784552693,0.05504752776228591,-0.21789109085147912,0.09055743998880558,0.09327642781600101,0.03177406284834554,0.07059791798052786,0.0455457243558968,0.1402402281865086,0.04655928042997983,0.12950486789823396,0.05985360227061686,0.372818791881583,0.10648013470436936,0.24873702211160692,0.17423211337638606,-0.1686650044244129,0.06466057649836575,0.021486276269971627,0.037489884747212404,0.029321204799245507,0.047255263820715286,0.05239428950647014,0.08452201845648451,-0.017864744412850853,0.04691328217181563,0.07263646986493419,0.048404121558129835
IC4651No9122,0.2156347020464113,0.031508413605802886,0.16314042062841547,0.042732861647237164,0.21358930354239145,0.057205658167586854,0.04381182437398354,0.016553696727601756,-0.05829966990085514,0.04259305630776979,0.13172183006194743,0.016761027803522507,0.08706559864304339,0.03548213872977244,0.04308837424906099,0.010898104993634165,0.03521698143657789,0.0475089688584599,-0.002634333695856167,0.019275095766105935,-0.0041634045429810584,0.038817573596626485,0.1261995997013918,0.10192120676839063,-0.11329283794297448,0.007411441956159178,-0.014068771358374949,0.06681748425659724,-0.14379739815115156,0.018270870533761682,0.12797177843736485,0.0345779088906525,-0.21388078865757312,0.05152329002147765,0.06917369539353355,0.02100088738334142,0.09596186304388366,0.026569640220637097,0.1308389851110377,0.02925436674003559,0.1325449432900849,0.03595500904545634,0.4371454924614939,0.08646816601191408,0.19601540612689436,0.14725865234306804,-0.2055086733419882,0.03593429234582043,0.006416835074995103,0.029289179822092278,0.009610142289992518,0.02827449163951711,0.02766775774668266,0.04243004262866528,-0.029878567856259072,0.02759062514728031,0.07487557970537341,0.026925093294786127
IC4651No9791,0.23253330686491852,0.04517761817894196,0.17953742673576395,0.052852128136457864,0.2952635451914097,0.07873993163314534,0.08069270679331725,0.024555206431093636,-0.14603662489182495,0.06506998448260479,0.09677959616235862,0.028548847536780247,0.06372303404957336,0.05957103014990265,0.03149904550488246,0.0165253880857778,0.04515468194768518,0.08362805005491795,-0.0001657956274106545,0.03102163135646294,-0.021424229135100725,0.06267199423033543,0.1857209628046848,0.14366509201499167,-0.17880623974778503,0.012184276892773143,-0.0059529170054259395,0.09590315312660265,-0.11253397944774282,0.027125038579032337,0.1307714407728262,0.054464427484807836,-0.23940500612446852,0.08807793009046934,0.09577041814933113,0.03142342098188551,0.066867345308516,0.04457743442160215,0.17506118434625423,0.04608665599660417,0.11938539353411409,0.05897894887909587,0.3980880843862732,0.10740208898592388,0.26481625463409225,0.18670431500374846,-0.10780264337446704,0.06322428618556948,0.05535013651519011,0.06531027804222936,0.03153705433968351,0.046448647510996734,0.09215563150605718,0.08131857990858085,-0.012839802631030892,0.04630228129842335,0.1180532045590272,0.047576304688770436
IC4756No28,0.22419605352334565,0.04697477111636976,0.10370142070807448,0.05458565174302273,0.20840464311108314,0.07985608737774572,0.02817241170969051,0.025500850832104384,-0.04179285303052643,0.07158978063920449,0.10928295747213375,0.030341281895444473,0.038171407720345996,0.061840487110963016,0.031287567615428016,0.017096629365879506,0.07340122835986557,0.08771970896205007,-0.07902061312183864,0.03234891367878667,-0.0196583056883039,0.06553352721259353,0.11287610771891715,0.14659496142738082,-0.21159808100236327,0.012762733719467957,-0.005623392934963778,0.09891959089996853,-0.12517950207946618,0.02808441937718753,0.169488789101481,0.05609263376116373,-0.1930681953506454,0.09538472622010763,0.135014354485902,0.032445188542377636,0.12436263350960373,0.04734454067516478,0.2269051826863649,0.04742852375069316,0.199719061721855,0.06145565116330218,0.5364121367340623,0.10367121056289529,0.41065044600052475,0.18520595041556487,0.1265457239254717,0.06717652874422038,0.14400547915529743,0.02933644324038795,0.22601119774125938,0.048736436361851675,0.22286291839937605,0.09009847239044964,0.09756355017522905,0.04800682521934529,0.1418020836134485,0.04986452538956678
IC4756No38,0.22907029676132967,0.04717618948857612,0.0213114115143445,0.05474768018682437,0.025611393704319682,0.08005327098949444,-0.055421382907286,0.025552783873460553,0.0494941174765338,0.07194148503204317,0.14597559686704026,0.030426385179524736,0.0031995141337682192,0.061961341884359936,0.05061930430551448,0.0171270525780325,0.09543843262712075,0.08792226785299928,0.022698662981367065,0.03245544731466142,-0.01848044589609961,0.06569030782385665,0.001800384123796392,0.14668843154949873,-0.0527014779276052,0.012805333343837651,-0.0109531828509037,0.09918753995010249,-0.08547144033387705,0.028149053806828517,0.22097712483844503,0.05619821699167328,-0.12922333078393028,0.0956894809631164,0.13630044317676632,0.03253949467675399,0.170621829839178,0.04749233368643338,0.19690711228946525,0.04747904737285983,0.3153343148464292,0.06154514341010887,0.771657441103341,0.10355786904306323,-999,-999,0.11597776269544662,0.06730521178562883,0.2736036386503476,0.030003936517035736,0.2743220744940551,0.04886533235393638,0.2987016696932668,0.09033108493907208,0.18865385773873672,0.04808446842317462,0.12927884261357975,0.05019117211744446
IC4756No52,0.25142434552614146,0.04396898047182344,0.12718559944989705,0.05229463592423714,0.296609638353193,0.077291671955146,0.06719689203037083,0.02389111623751806,-0.10436764489201134,0.06486033702627,0.07058951527622975,0.027215226841007877,0.0060377951189652945,0.05783384703372347,0.012473150446805865,0.016043757283032162,0.01406807599834392,0.0803628240558391,-0.1373784416423263,0.03014583722672412,-0.03776301073290933,0.06051173111754361,0.1538727918302406,0.14081641619591415,-0.26966953663310667,0.011778459035456802,-0.027468081795507637,0.09359218495025508,-0.1423971961322521,0.02635799038371677,0.1765810146746739,0.05303026490790343,-0.22588690575061465,0.08273352503880535,0.1229236885102796,0.030608757721585583,0.07578914221840713,0.04248566728941307,0.23209602986056266,0.04508485838891522,0.147211672434922,0.05690710187037339,0.45365928656226956,0.10835538137883428,0.35281073078723535,0.18221204095116755,0.18238623543452226,0.0599508039653894,0.16387782437957588,0.06579034591339251,0.17598687351024078,0.04469804078380882,0.25054829980660787,0.07400374744728076,0.062208622221465504,0.044930479247872704,0.13481798705739773,0.045642417520236525
NGC2360No119,0.30943405998817575,0.05136151710403807,0.02901910167965127,0.05879868348248062,0.03849483269462084,0.08723922807048068,-0.033051988019361433,0.026604511601936373,0.0853516148073794,0.07947656608608894,0.1317552433037451,0.032500822941179466,0.02642359914672332,0.0655474585371167,0.03775740348317961,0.018146561971929386,0.13259492687466867,0.09317840514167816,0.0028724278428593764,0.03501220255921834,-0.008983927269667902,0.06914433284388496,-0.0062478776096153155,0.1482511047178756,-0.08145842756199606,0.013797584565379358,-0.053468200131312926,0.10623017187979492,-0.10823832798241284,0.030414334323416205,0.2299171185002443,0.06012702908848969,-0.12961164214736343,0.10314327744766437,0.1419389811267093,0.0351322369630819,0.13927112641764822,0.051100187369133056,0.22345559526577397,0.0494199578008401,0.28439577261892496,0.0639915036294198,0.6915885958917323,0.10558476936215151,0.5295276223730614,0.2216776734640779,0.14206147695645654,0.07012058253058247,0.0882836021167055,0.06854739021242023,0.3184401196115192,0.05222065372631886,0.30587666783148926,0.09569858427328401,0.18660342286984033,0.05040293695193318,0.08182713389791992,0.05713630492158081
NGC2360No79,0.22780757059092793,0.04549293505930818,0.061532971046709614,0.05306908386468226,0.03191179238170626,0.07894763957589282,-0.029894654820800573,0.02473463365898609,0.005170160167059942,0.06547016353031326,0.15497581863652377,0.028892797200862186,0.03161711197945599,0.06004360876581429,0.03391057176614272,0.016648936175587055,0.1421281724457606,0.0844964573111548,0.017274879225404896,0.031250493611116176,-0.02974443240976911,0.06322784412012675,-0.06196507404182562,0.1443505133147473,-0.08340337070701785,0.012292130234162995,-0.02045842033067459,0.09649425196120347,-0.1356029396142231,0.02733907715067924,0.1888751260684379,0.054789977955276375,-0.15975971759005048,0.08949195734023845,0.1378187795560003,0.03160344660503633,0.14637997333027022,0.04513095262746899,0.23428743349812486,0.04635688838848262,0.2652125629008345,0.05948003737082081,0.6887054327342413,0.10687299679160296,-999,-999,0.06989036247418917,0.06405431739763755,0.0791968769386193,0.04434800526392299,0.2956258357374776,0.04690522558302747,0.290151474488763,0.08313573782451461,0.20008239566598207,0.04664872043339689,0.10277563097643502,0.04804458310315365
NGC2360No7,0.2555106446713791,0.05343873804072338,0.053074604961802496,0.061463223561036485,0.04715419320552572,0.09131412596525759,-0.016257617375859235,0.027093526651181952,-0.008283599666476515,0.08023623690113364,0.1703632125001993,0.03357190230841439,0.008496905433191704,0.06788354916370011,0.03972490671751158,0.018734494973642875,0.10928806791757895,0.09631780785439226,0.006348005039497978,0.03641722047859858,-0.019478460168742995,0.07122198871819108,0.05064456946312079,0.14843153019694802,-0.10315031874388625,0.014313205913676283,-0.0231139842968342,0.11038190082804301,-0.08597268570172745,0.03178637858258842,0.17338274653430807,0.062415060469279394,-0.19456286446817073,0.10769102166139086,0.12511077203582177,0.03637682172976563,0.14477056256021106,0.05324673551541452,0.2124162095945188,0.05104962793738899,0.2849437471914936,0.06603251662434367,0.6935535228970955,0.11106564927162159,0.5338175006592434,0.1955917560643332,0.11288757005100569,0.0715153169440362,0.1001497028483791,0.12139356382624374,0.3031444953890396,0.05425994374831065,0.26449976927997243,0.0997450602563628,0.1963455423678231,0.05180932353772948,0.09631222893116521,0.06045187936832271
NGC2360No85,0.23334633535537985,0.0514977534195255,0.00600413098969621,0.058978670498428705,-0.014720998275931874,0.08751193903237911,-0.02668306067385795,0.02663487729188107,0.04257422410894118,0.07950996351813518,0.1636712356739708,0.032570514760629554,0.03567128918729512,0.06568514439673703,0.038672473166189276,0.018182906490504892,0.0929230558610622,0.09336826652719728,0.020193319791371303,0.035099279496563926,-0.025156071350560194,0.06924840983254552,-0.054147874127844386,0.14823898544613057,-0.0878894526337336,0.013830099276901207,-0.014416278194794185,0.10650365365822732,-0.12021236573111271,0.03049711473636637,0.1544357656359827,0.06027906109175352,-0.16591645373117825,0.10342474043109966,0.12960831380231314,0.03521161297995114,0.15407768015057613,0.05123060184834348,0.19828747571422564,0.04952903515913786,0.2808958000504659,0.06412298573867496,0.6512122985593316,0.10581980126522074,0.4323630195436453,0.22108143706661612,0.04415073098422728,0.07020632196603166,0.1445528178654455,0.0709040830158206,0.3060888339346366,0.05233470074046315,0.25585837328166494,0.09592570464100202,0.1839847298621106,0.05049156494155072,0.11860836319520097,0.057353902115185575
NGC2360No86,0.1891291541378039,0.04605423832988366,0.02456259309115766,0.05357413209619537,0.05909333946028966,0.07933697134296612,-0.02010892929431335,0.025037854498344708,-0.07522018405085468,0.06758338085120572,0.14435978773121577,0.0295384336271273,0.03318867354290925,0.06089211355265371,0.025010523760970668,0.016870059387116366,0.12432944179049848,0.08599253431355647,-0.0010847640788063662,0.03168809301394766,-0.04252665576644282,0.06424862954572,0.02083861013971572,0.1456155258076095,-0.1161084464490309,0.012489829740814494,-0.03223211054362124,0.09756245811552751,-0.12937174579555094,0.027687878814878324,0.16833799682834355,0.05541861707195431,-0.12632142676237407,0.09210988641573291,0.13539325208699385,0.03200588965908537,0.16568698410902039,0.04613852125583057,0.2271338713347901,0.046842350787150405,0.26461037710330876,0.060384574489609155,0.6521707705515547,0.1058620015173227,-999,-999,0.14130307574566253,0.0655071156259582,0.11247782374253718,0.03486853209454861,0.27617445391116285,0.04774482325480384,0.2827478372448355,0.08636971722545557,0.18224001573518192,0.047287858644093725,0.14564060740609014,0.048689285801479604
NGC2360No89,0.24506161595506715,0.050417102162402874,0.036498175247149156,0.05753055218787703,0.054340269125149554,0.08516048106293211,-0.02787579416406505,0.026366249510069134,0.030397681312744673,0.07784389479059572,0.15072215930968264,0.031953400581558954,0.054760023007504266,0.06450134496420971,0.04024353908336591,0.01784493944618712,0.12938337514855558,0.09171187947669882,0.023659999731375336,0.03435057282221963,-0.02939657583556876,0.06824966374015688,0.05117704484065566,0.14807699381451317,-0.10161239092513608,0.013543915172681087,0.01545616738851674,0.10426705556512475,-0.06010449704840848,0.029739804538516063,0.20168051361155132,0.058972916936146154,-0.12545641328527157,0.10114643962901308,0.13531387680539186,0.03437847186423006,0.15798297328110764,0.05013575515946314,0.22970172556878052,0.04872709470104463,0.2907110058282241,0.06314885588791361,0.7261468047229009,0.10387754332787227,-999,-999,0.125741950657284,0.06939274219514549,0.11371246095591392,0.054856492873022134,0.33900355733976273,0.05129580148774197,0.3452969250507296,0.09415355632318555,0.19817897372233262,0.04971130128235782,0.10964841402571417,0.05538509519426976
NGC2423No3,0.21478645481300035,0.024468333112095855,0.10690200362853247,0.03796410355917929,0.21989416962832437,0.046125236372465475,0.04581109981537651,0.012618751921280438,-0.11035163551660204,0.032223102832459424,0.09559031301308332,0.011922599913803967,0.027424681753931035,0.02496223562850774,0.014230822872206873,0.008276690625606497,0.04985720978031033,0.03171658566576233,-0.07235223490358804,0.013801318517524445,-0.02925345842591426,0.0275913869484889,0.13546896087053156,0.08607539112134747,-0.16646195677161885,0.005331020758596789,-0.024045851488506853,0.054534811268389945,-0.14856106927936158,0.014100994612110248,0.15833030680112936,0.025749009378205807,-0.20112128029636395,0.03845913648453964,0.1243114460928153,0.016321694367325463,0.09107223569856893,0.01911464018127744,0.20945130093857017,0.020790674234136972,0.1538276643257946,0.02531999482237313,0.4794313742079169,0.07477019849924495,0.23603533666456095,0.05854153254021486,-0.01480463790883002,0.02508739824109905,0.10769450134570185,0.015602289138805651,0.0917122361157464,0.02027277373736524,0.16297284679808405,0.03144157009625257,0.035372520801390944,0.018896868691241582,0.11084811401835931,0.020096671375913536
NGC2539No229,0.2724483327941133,0.051233080586721394,0.004792909856327639,0.05862901014377393,0.04780059437913165,0.08698215597292713,-0.024648107918885047,0.02657587134227971,-0.061979503570712795,0.07944508203479075,0.14377946937458236,0.032435114765534664,0.00983629497064021,0.06541751266506417,0.02821919660556453,0.018112248641147927,0.07515305467060462,0.09299942838706335,0.013810416277892146,0.034929877189153316,-0.027923427589331966,0.06904621651536084,0.010436858427411606,0.14826252951218322,-0.007783381772242477,0.013766869550755187,-0.016500882125302867,0.10597237393278616,-0.14415362821601557,0.03033611009602877,0.19919503536938427,0.059983638246684304,-0.15821678510229698,0.1028779561568579,0.14814792692776269,0.03505727640122083,0.17205644733509665,0.05097718948401521,0.1897602301588538,0.04931698001478175,0.2585605980938674,0.06386739891223975,0.6135759433434793,0.10536321023955116,0.5062476089203226,0.2222397139623455,0.0034143311252857744,0.07003963167752615,0.10466619090721918,0.06632862215470124,0.2213467936630482,0.052113017857168265,0.2190176348486762,0.09548423110758864,0.13093901013798276,0.05031937353616595,0.08209664170836997,0.056930048685750786
NGC2539No251,0.24537430116888295,0.04603454486551848,0.005793431303597246,0.053555053351020176,0.022220417121466413,0.07932534756809932,-0.061513508786954246,0.02502826385738756,0.027811244364136983,0.06751021866427773,0.13284222647704697,0.029515482243262864,0.10082507827508427,0.060863947829108624,0.07876779564721834,0.016862657762941043,0.08979275439731652,0.08594314209859757,0.07485689263141213,0.03167301935408092,0.03022472795653222,0.06421400456078898,0.1429927930512325,0.14557684279079153,0.005083825070605313,0.012483036982239595,0.04401566169109408,0.09752389330020107,-0.08255912155478626,0.02767692598684205,0.27780593441989454,0.05539693725827282,0.044953433749426425,0.09201884774919125,0.15641374704990454,0.03199261134581272,0.26553841235035,0.046104037481478156,0.2880633740148486,0.046825972253269704,0.33281936593109546,0.06035371729838947,0.40144745870011406,0.10589907009649586,0.5725287255091047,0.16841894860573073,0.15663855287511963,0.06545827594625915,0.025610483057410677,0.03503107637206793,0.253995033722101,0.047716484580079446,0.24385981462409603,0.08626474213562242,0.19006554603718326,0.047266106545058466,0.08561354962829383,0.04867687543906166
NGC2539No317,0.24578853157189334,0.04700757345314507,-0.012191980771317931,0.05461203954828665,0.06444582023097929,0.07988819858950247,-0.0383470515207851,0.025509310198630723,-0.013460836471535773,0.07164705365291678,0.10847546244878323,0.03035514192583636,0.03973602796159634,0.061860177667483855,0.03547269660232123,0.017101600898554156,0.10284043081605539,0.08775269522930591,0.020345944519350526,0.03236629373164147,-0.02500427251123931,0.06555905976246844,0.09691449140709281,0.1466101826345556,-0.007406743744967484,0.012769685464618976,-0.00470535945713195,0.09896322499872941,-0.11973890827883077,0.02809498260015669,0.2411469972451877,0.05610983492210907,-0.053417988747106834,0.09543435378865403,0.13767647711267178,0.032460572485543925,0.17565279609534326,0.04736862388185592,0.2497310874287817,0.047436756822757706,0.2857014302175998,0.06147023034937563,0.6081661378821699,0.10365275404954391,0.5649619757271066,0.1857787344657401,0.10167464768608875,0.06719749681495912,0.10016775949087282,0.02945380315755907,0.24037083326146483,0.04875743888269638,0.2656638451590592,0.09013637203751344,0.14712837069456644,0.048019470921731366,0.06425745617882464,0.04991786921337038
NGC2539No346,0.2724893216211645,0.04945208190362439,-0.01050240829889676,0.05656949302553175,0.08963745590256783,0.08358371304833269,-0.034389031859024255,0.02610957323555864,0.042568957982246525,0.07595998264118915,0.1368395321184255,0.031455526059860926,0.06863395877288958,0.06365387119745836,0.05221339347354105,0.0175904898514646,0.08509279449090007,0.0904654727091224,0.03751103386287985,0.03375944397033397,-0.003332862018205651,0.06745016441202512,0.06925939141476872,0.14767290965752278,0.0030185600776038712,0.013311548372557054,-0.010879382873839438,0.1026284244897082,-0.1306475536889634,0.029126402776278027,0.21075964984189252,0.05805324472634486,-0.06055776617129199,0.09947574856551424,0.13523855408461266,0.03371269965304407,0.2150535342830523,0.04929550803859383,0.2563547622567376,0.048218733520495445,0.3221191624399989,0.06252333319117215,0.6852185285939675,0.1035689254481734,0.5023944490800298,0.20485611679934354,0.1449834235434977,0.06874908080283847,0.11612404450376784,0.03138885862882036,0.2392807461350823,0.05051026291760462,0.21907744387739297,0.09307876712697381,0.15362025805551258,0.04915625680429432,0.08443505140227939,0.05382675278344102
NGC2539No447,0.2980864507822321,0.04981159948282541,0.028532492043431598,0.056915011493667046,0.10663060046714672,0.08415820654796657,-0.013345437317899889,0.026200072303507932,-0.017286758230925917,0.07665368787582404,0.1268742352123607,0.03163644012046341,0.05043625632401533,0.06396627866537757,0.05154163865491031,0.017682023740216386,0.09795436048648613,0.09090903936069024,0.00918959145337548,0.03398021092480731,-0.014432593181851819,0.06772979023225356,0.09162255859124495,0.14779307144872575,-0.011044534717965557,0.013396335263191185,0.016638639082346127,0.10320403214561855,-0.12647058852443904,0.02933387655428924,0.21985437119686063,0.05838444532615964,-0.08290512422888026,0.10009702958270536,0.15498391748649737,0.03394176757899754,0.1727480813692048,0.04960054352479087,0.2506024795629354,0.04839302342691251,0.28347219915489336,0.06275078725532726,0.5326133854138991,0.10367265808487403,0.5830928204814714,0.20913523646493906,0.0764608474497378,0.06898824560684225,0.10769314403325185,0.040529755737155476,0.23844831430125957,0.050802948230237635,0.27572694654242863,0.0935166722323792,0.16725986379436503,0.04935929208714141,0.09765752696449992,0.05439279642742095
NGC2539No502,0.24909779477539168,0.049468477962010954,-0.012174551729511249,0.0565851603432529,0.0009051428459839334,0.08360981794487142,-0.05169617506954738,0.026113664981935125,0.0039246237611193086,0.07599155783873253,0.12246943338434116,0.03146374557199818,0.03011707657336926,0.06366810701533708,0.046866735823409056,0.01759464706320857,0.0987953521007517,0.09048555071727431,0.03230986975228699,0.03376953467274206,-0.020352512585084012,0.06746278545209007,0.04473867313641529,0.14767817045277631,0.0297197281846268,0.013315410264973383,-0.035649203959198614,0.10265442203868849,-0.12497033330836997,0.029135733531128735,0.23611446555087592,0.058068284430748414,-0.08458548275689586,0.09950407166512498,0.1642317184887891,0.03372302328908678,0.19322456732338272,0.04930936843725594,0.23031072103097167,0.04822657616621446,0.28073538334945575,0.06253366741610299,0.6700944043043828,0.1035735749939995,-999,-999,0.09953530945360606,0.0687599949044906,0.1110796556691623,0.03178967469947409,0.24756097143863753,0.050523627601321015,0.25537169369603824,0.09309900968198313,0.17965319858936035,0.04916549036339065,0.0743521548951939,0.05385257922075592
NGC2539No652,0.16721651418829825,0.045628437258950126,0.103648247437705,0.05318307425089999,0.06477365351091117,0.07905351004680973,0.0355685990498789,0.02481398920936382,0.006641623288511853,0.06598603524164617,0.1437919051607723,0.029046884813235876,0.043285372143320955,0.060257798186848364,0.015539131467077617,0.016704399497869327,0.08718655971228388,0.08487569868345228,-0.03115952156040131,0.03135772992654419,-0.014917924665714025,0.06348121042472955,0.12009876702932347,0.14468915929938453,-0.07901484889383185,0.012340691513777742,-0.06279906480593551,0.09674578514211891,-0.16367531380986317,0.027430799043008717,0.09141466259674694,0.05494394774135525,-0.22477445189239792,0.09012868664197987,0.11272707580012246,0.031705510375698465,0.06333799989691255,0.0453791415190935,0.1873611119705619,0.046477922511706314,0.15840818560755243,0.05970353315862456,0.48601097625205725,0.1066382615831648,-0.02511826513536937,0.17850533549962413,-0.19393262700920116,0.06441766204255664,-0.01935678035470252,0.03977483744896068,0.05867003806121655,0.04711443001224681,0.13732960727879223,0.08396616499725955,0.023972311226014717,0.04680693471610078,0.10332530565009759,0.04825945285500961
NGC2567No114,0.3512211362950033,0.050139057206912564,-0.007243592807037347,0.05724789019348672,0.14192029087987268,0.0847001784027913,-0.04718889240284274,0.026289989083290378,-0.04379415039703649,0.07729727378278393,0.12371223787813639,0.03180786874703388,0.026822307122407296,0.06425583553066289,0.034354036231485544,0.017770262725961175,0.09137790816213065,0.09134317202948708,-0.007781828134531522,0.03418092404113584,-0.04698648015104401,0.06801092909652452,0.1624923621575991,0.1479465976972349,-0.10359441404128833,0.01347635017415134,-0.030506453976923753,0.10377884514243252,-0.0909987763511602,0.029553830824992307,0.15036765812824637,0.058703110131495054,-0.08143204857978259,0.10066448264533844,0.14435894815040307,0.03417815548388072,0.18496062618879194,0.0498901579898102,0.25645855945246226,0.048573844066814184,0.3401484215923595,0.06296611256480898,0.5237156088153454,0.10378345200673729,0.5227522375738782,0.2170964923642239,0.23804638392878363,0.06920721888975873,0.22864709355802115,0.05060650699383227,0.2866414163401393,0.051070054316666384,0.3364841325585253,0.09386109604731482,0.18443677524328633,0.049549693014205934,0.047712070394553364,0.0549323149213763
NGC2567No37,0.2587030457170598,0.05000227227337469,-0.00899914343435812,0.05710883859527424,0.10101099264145999,0.08447376927603793,-0.05389127340452335,0.026252442970532402,0.09425611455686747,0.07702841276810969,0.13473971137376978,0.0317362643745525,0.09600207218252835,0.06413493761534408,0.08730782060031811,0.017733442289137934,0.09938455165058427,0.09116181375727614,0.060150093235380064,0.03409720429268342,0.01599638659794847,0.06789348934514068,0.07274281780711325,0.1478824612864648,-0.08994463738946548,0.013442985514054857,-0.026424913689596624,0.10353871417412416,-0.1810159792588248,0.029462075403176777,0.2152255034826081,0.05857011817500694,0.021023080527794474,0.10042742669849633,0.15159617114145876,0.0340794746961577,0.2516540246253428,0.04976922999805053,0.2478747800477141,0.048498356235819676,0.3296894687503531,0.06287618121635545,0.8100135103407546,0.1037371689044019,0.41958798056515856,0.21377042765574417,0.2606589696605506,0.06911581288925248,0.11494595184788706,0.046372408766701935,0.2986420288989788,0.05095864241082436,0.353521318024552,0.09371722246778837,0.1761473580570919,0.049470168675608835,0.13822116376279459,0.05470777872076827
NGC3114No223,0.19387677681470322,0.04865121241468607,0.1546033646259724,0.05586019515836712,0.10319873084261261,0.08229126521984498,0.04210857110208416,0.025922454302681263,0.054555854814692994,0.07449023282141105,0.14934027863422222,0.031074967623085828,0.06464039467107391,0.06300582719306916,0.04952538139014115,0.017407167453375557,0.14188419895208831,0.08954542709080367,-0.008928143435261868,0.03328346292029432,-0.04678405866270857,0.06685026124555675,0.05725632458646018,0.14737477674760172,-0.20567848813249562,0.013128940665537468,-0.002493505646289973,0.10137197845849323,-0.05716866631612355,0.028717847846510703,0.10010626523329952,0.057346750941796115,-0.2672590856346892,0.0981214903056027,0.09158249144318725,0.033254183562645014,0.06704241879389732,0.04864368782359264,0.17658481375958296,0.04790469038811141,0.17752534243942175,0.06210817451265454,0.544349635642556,0.10344138704270037,0.19216213861767933,0.1993319701950695,-0.017772314018654034,0.06823008557045036,0.08142706924011073,0.029375738131873323,0.22787184670822486,0.04990088539815903,0.2174353523924639,0.09212110245126152,0.1300401364370321,0.048741048945082036,0.18993080952073194,0.052572292698757864
NGC3532No.100,0.26943732543672205,0.04453899072567777,-0.04160627514708973,0.052555081640133734,0.21693203682726567,0.07800724907213083,-0.022603178469512125,0.024180477755009182,-0.11434900915331073,0.06499451032410404,0.10990192258340187,0.027809687081357046,0.01824437078928226,0.05856904114784923,-0.021393763025436607,0.01624375480079556,0.056766171262212145,0.08176764568807482,-0.06311294843258333,0.030529500157598106,-0.07429904322122996,0.06148164370162842,0.20941480510775454,0.1421871017058529,-0.14912314932539691,0.011957724339986967,-0.05960068852055303,0.09460279536019164,-0.15107698242112316,0.026672404776089682,0.17758089872688465,0.05370409438848051,-0.08786767194469194,0.08509651827106973,0.1159541375011981,0.031036358749451865,0.12334622999347364,0.04340216818176567,0.2506523842987739,0.045513198592599835,0.24160222362129966,0.05783145379941927,0.45652350022545024,0.10807585237967128,0.6008820045356745,0.18154923707745468,0.19395538839093018,0.06142162441477621,0.17315108638001772,0.06467112142135029,0.21622962920629885,0.04545693432634361,0.2807916325021897,0.07726046879793338,0.12593315774392438,0.04554715739553224,0.11054201048843602,0.04651895531820514
NGC3532No.122,0.17427198465664473,0.04549948691106865,-0.08366781951872726,0.053074595432353634,0.1279568280944683,0.07895275813537139,-0.15913685967218294,0.024738473053553884,-0.16062124917662013,0.06549510232057558,0.08750095010073874,0.028900253695265922,0.08452098464377825,0.06005396571293014,0.06265430115269802,0.016651619864372524,0.10385607788475992,0.08451479162502204,0.07447405441887305,0.031255682068830094,-0.04813732002628379,0.06324009354312633,-999,-999,-0.08008498757550653,0.012294482911055976,0.07254807207228486,0.09650641235907963,-0.09872685006528237,0.027343513443715866,0.2853832862849114,0.054797425390978115,-0.006783161839433394,0.08952273891601382,0.1414095612563364,0.031608387841519786,0.22147316637401984,0.045142973076912264,0.21700142892638347,0.0463627454255211,0.4335755324686267,0.05949085936703411,-999,-999,-999,-999,0.2885010589235265,0.06407195557217209,0.1344751629315506,0.04412582510201343,0.2385585838771429,0.04691534076604074,0.34415190447260313,0.08317602177551864,0.298594498479892,0.046656376792446205,0.006391299734796851,0.048054971343205535
NGC3532No.596,0.28665240107800977,0.04497536432500135,-0.03922308643682931,0.05272675117468516,0.15087838140351523,0.07861650474970211,-0.08229574453050795,0.02444135362390727,-0.08043073280625129,0.06503690439440213,0.12030049418483951,0.028331688501319122,0.11881894909765095,0.05927484758817354,0.07155889110572075,0.016447411809768914,0.12538812516922143,0.08307478522742687,0.06282960393451377,0.03088020194751741,-0.041515588853407615,0.06232466747570076,0.252723584619259,0.1432537614800316,-0.048297319116727244,0.012116161556036375,0.05372974987830198,0.09552225166092505,-0.08273981741812825,0.026987397963060475,0.30340719228607327,0.054264163147948144,0.09828367383638764,0.0871896304825579,0.16381393982093945,0.03132334120046594,0.3256432260659702,0.044227522700612885,0.31110318200238696,0.04591609196230985,0.4261425943147815,0.058661210930137445,0.5932571629883262,0.10773524755667946,-999,-999,0.2229395934826301,0.06269083248262441,0.1707529655095194,0.06883318198991027,0.29113325784413285,0.04616390052836735,0.39992907351961166,0.08017287550044976,0.2637958361016001,0.04608552789267197,0.15159571541796357,0.047284461327735484
NGC3532No100,0.34014548192162763,0.04576503285808663,-0.007091794036201193,0.05329799039196972,0.2279167170215377,0.07916025776409598,-0.013858526296108287,0.024893881804503058,-0.08714249340083136,0.06650627948119915,0.08845838093555476,0.029201953849278588,0.04467799524282551,0.060473694726388964,0.03418229282876465,0.016760226729880076,0.09379413184931273,0.08525812633841612,0.0036530427678687014,0.03146568523647747,-0.0353181903013251,0.06373668363653276,0.1994732441567244,0.1450306625338684,-0.09757453909826275,0.01238944424743505,0.013761812046519495,0.09699942726077301,-0.12078552274352514,0.02752320309372416,0.25389804584679876,0.05509904414252311,-0.058123518975792265,0.09077080547648954,0.1367621114054885,0.03180812552246286,0.18398020258021228,0.04562846240414833,0.2788999253470216,0.046599724994173836,0.30171577967618035,0.059928155997856045,0.5650447538690522,0.10640142577139709,0.5386260955691018,0.1721057965725459,0.21802941810836052,0.06478094870292718,0.23301824711238162,0.037203543964659906,0.28246620818483764,0.047325337345550875,0.3315475706637278,0.08479765723322343,0.20713185442781756,0.046966148804115745,0.14079676378530706,0.04847610945505237
NGC3532No122,0.20205595667139825,0.04912598733807437,-0.06412363796154479,0.056257896327841755,0.07264994773038021,0.0830645875314078,-0.15497091560706394,0.026028151304764022,-0.10245480782415177,0.07533208582765537,0.10413432506270717,0.03129201008818144,0.110103654812574,0.06337042325237063,0.05099324735138691,0.017507636655072458,0.1251857800581609,0.09006619449147504,0.0867868419646617,0.03355823195386908,-0.03158613126566705,0.06719915719320871,-999,-999,-0.08889470477528023,0.01323451052457241,0.07315641301065641,0.10211144110886171,-0.10396021311921322,0.02894026500562397,0.3116438101878678,0.057753638990469355,0.08058778065889223,0.09891252091934459,0.13164742699056448,0.03350702381920425,0.24313782255507044,0.04901965370181865,0.23523152015106435,0.048062654508322034,0.42932582928013685,0.062317760953165956,-0.6532591732578913,0.10347646081245834,-999,-999,0.2876222145069108,0.06853171114202249,0.12077384477998317,0.029242110361998634,0.29910941486843734,0.05024395783655551,0.412526637805915,0.09267614007477819,0.29917244331111265,0.04897258472379477,0.03249341104232735,0.05330980218050312
NGC3532No19,0.2282052172977934,0.022447128565014608,-0.03197901266035221,0.03662799074497956,0.11324101539404227,0.04289846036954115,-0.05489393656996509,0.011389166247719134,-0.06093817908799228,0.029148896771907625,0.1024632398418769,0.010504984002452948,0.06539247029622319,0.021822358460571845,0.044513157597858455,0.0074629499218791025,0.10289297841727882,0.02696838692723085,0.01274162106578805,0.012179163256347577,-0.03368369131779727,0.02425581999686734,0.15976686343599086,0.081538051293659,-0.009207744175167988,0.004706918877588325,0.0047698289578515865,0.05085477452118597,-0.14972445970623538,0.01275730097652995,0.251601716727816,0.023194911664655204,-0.0663248471884629,0.03478805714420137,0.15347694316716784,0.014944730429115332,0.1952037151639566,0.016881093315009383,0.2781554824689568,0.018183364944593872,0.3291583902659136,0.022086729094981546,0.6628169631216956,0.07128442922389694,0.31809347411556066,0.043543425669708986,0.24409921611258167,0.021784251247000973,0.19545985564251675,0.014530876262599347,0.2743291422207539,0.017874788557563526,0.33608876076133176,0.028201580875140148,0.19689471104943865,0.01632215020489932,0.14060269260665392,0.01811839570283342
NGC3532No596,0.29809532290290264,0.04533228008405201,-0.04148285192321133,0.052948224159022714,0.12939986860548558,0.07883355645581432,-0.07814555383047406,0.024642080290658654,-0.08746394846492045,0.06509533444589544,0.09116174567844354,0.0287143896377845,0.07392127815657494,0.059797303823454974,0.056403751825467016,0.016584797073710446,0.12221504845268605,0.08405100950751544,0.029633950813897303,0.0311294459965496,-0.038451094981168055,0.06293743837460555,0.24485050264735087,0.1439793855088546,-0.03948978911065737,0.01223604427680809,0.06746402200865909,0.09619433197217188,-0.08002319421800219,0.027230144005699588,0.2341677983843014,0.05461709638124759,-0.01143172527751446,0.08875709220306632,0.19155130883628096,0.03149939907549934,0.18322768267616238,0.04484364656275709,0.2862891283023748,0.046216724757563055,0.3401683631625315,0.0592205704276978,0.34752189368538033,0.10714620014371234,-999,-999,0.20653285649330932,0.06362758212382286,0.2130984689637465,0.06259512524668616,0.3046344220346037,0.046666143437568496,0.35262446466092,0.08218446323301248,0.25578158267498574,0.046467511972267846,0.086677985437709,0.04779922380774275
NGC3532No649,0.2079827392641656,0.021849118411364835,0.12832755628935982,0.03623731914309822,0.09128887085566167,0.04193649621031498,0.026689505504838895,0.011017857490770734,0.07103653958529482,0.02822745964542325,0.16317833884459265,0.010078720449225085,0.08929419285543777,0.020882041356011818,0.08681446383624972,0.007214910751557401,0.16926110387028875,0.02554907378913423,0.020409759132557145,0.011690644300840849,-0.02749474451863082,0.02326226426405693,0.04061129559102544,0.0801871178967152,-0.24814927778288426,0.004519167601148945,0.013671710628406164,0.04974843865979236,-0.07454310624439325,0.012345862761793246,0.1079701731890958,0.02243325735150657,-0.23473230195610045,0.03370089445038199,0.06733363921067434,0.01453026735171408,0.08294131131712665,0.01620808375092723,0.18521465072234441,0.017392564371759855,0.21464600178733872,0.0211074543620529,0.6033719894402283,0.07023816218138354,-999,-999,0.08429256873623375,0.02078544239577999,0.08377508752906754,0.014524366861353373,0.24618596006850993,0.017154977573840324,0.26638402617293583,0.027234081857110452,0.1506723098697103,0.01554976052883773,0.1902063421724309,0.01752416787188441
NGC3680No26,0.12822133118235765,0.04997493138467277,0.12635918842926916,0.057081045020320575,0.13127841254750525,0.08442851714395064,0.07918033521043785,0.026244935810254992,-0.05030927315891834,0.07697467626373077,0.1405956639022086,0.03172195116625976,0.06389832968216216,0.06411076279439855,0.034158284952371484,0.017726075919008304,0.08722262997376237,0.09112556572267792,-0.055214854497503546,0.03408044934700137,-0.013697557722661707,0.06787001573296826,0.08357156307310529,0.1478696425380541,-0.15603737910691048,0.013436306411828873,-0.011098753299585234,0.10349071988865863,-0.15194106502499882,0.02944371395684044,0.13370182710243506,0.058543514813729616,-0.1875101267783921,0.1003800469450092,0.12891892825992374,0.03405973940813057,0.1086762523133559,0.04974505020031528,0.2195451978991547,0.048483259959867575,0.20959486690796478,0.062858203140802,0.5526135689849445,0.10372791816003868,0.4001470639453737,0.21310569252327255,-0.05171144576326572,0.06909753159551986,0.14214182034535636,0.04552990243654842,0.1802109392205582,0.050936345079635105,0.2053023870762466,0.09368846495001183,0.11758285908834565,0.049454271527785816,0.20176216999113594,0.054662755404260306
NGC3680No41,0.14541406848912114,0.05355424573855035,0.14395685926074048,0.06180012121030412,0.10512165559898395,0.09168324419355703,0.0419627412310877,0.027157593463798937,-0.08522694600970088,0.08030954627229966,0.13511294092283066,0.03366267899185793,0.0482426717223996,0.06818805150814648,0.0393210767036523,0.018814626970041617,0.09064640872224178,0.09665502149878416,-0.05427775028694767,0.03656484135240348,-0.006715272947068807,0.0712970020773608,0.10046336896422797,0.14787508699545784,-0.18601877268001704,0.014365780085707502,-0.040322074343483616,0.11059284560849002,-0.15932440606188436,0.03196561409699784,0.12820977183062976,0.06263817592180446,-0.1931053569795736,0.10827738085364268,0.14271010226200395,0.036552282795948965,0.10060561553383048,0.053438369211567215,0.22260500643138176,0.05113470798475877,0.2089338473859414,0.06614030121699001,0.5263016067537284,0.11199230445351968,0.26311059167222556,0.212291837013939,-0.03510908097622473,0.07158467420793196,0.12220091688814211,0.12281488427757088,0.18127109597107802,0.05458519790045299,0.22572780076403845,0.10037270343329845,0.1134440474379178,0.05184541854740143,0.16090748153903575,0.06091353655471124
NGC3680No53,0.14250721216784346,0.04661281819092237,0.1782461963192068,0.05416632227805216,0.1690576458695796,0.07962019098160761,0.052099297629877306,0.025336061167162038,-0.07493416316864465,0.07004598202427798,0.14211633017005934,0.03018352576317637,0.0589433835968714,0.061702653820056894,0.029085926319601815,0.01705991135235156,0.06662157763772125,0.08738761560038849,-0.03139048005728018,0.03214155638762008,-0.039256479179498704,0.0652790651185098,0.10055961876477415,0.1464296374497231,-0.20650516494036797,0.012683298787428382,-0.0036377862939884764,0.09852626091242965,-0.14423639432087598,0.02798043283849556,0.10187546640930628,0.055942898580958265,-0.24677988691416974,0.09483016991425473,0.12252939914354055,0.032335120301799525,0.07796634962863704,0.047123773887928384,0.21629827570235197,0.04734564229957551,0.15561304661936415,0.06130269586325219,0.4927878982058118,0.10447996199661834,0.13290115519228518,0.1642506703804739,-0.09079095922574232,0.06695116663126852,0.0751243879985255,0.0323202250016364,0.14991329509280335,0.04853623078516824,0.1727916031825052,0.0894942369993677,0.07998784431457384,0.04789390694551208,0.1613775022914764,0.04919321925440922
NGC4349No127,0.2698465275532887,0.04303892300984732,0.07102587473068073,0.05167092473822371,0.31458790944311527,0.0763258937854028,0.03561287746692596,0.023378498837062386,-0.23695640386612443,0.0630354511740119,0.060711919114819955,0.026352907908063685,0.001219075243876766,0.05618647994475981,0.005692447384478154,0.01563432646795799,0.019088310498703465,0.07791455439281623,-0.11402859933141714,0.029392985868856678,-0.0630009310412169,0.058727285348375846,0.24522740231970036,0.13826215973345332,-0.284614454044305,0.011454535510076396,-0.06353555218705037,0.09193898549261674,-0.19103265249580292,0.02581849450071342,0.1761340290047513,0.051456199998246584,-0.2151381804508456,0.07905604015594055,0.11293247791336769,0.029849209726002173,0.08030654650640201,0.041032239413968455,0.2670263334299208,0.04410109005515192,0.18752813444798827,0.055366489387622675,0.42230184544570504,0.10865940222083266,0.3282165889011311,0.18296102186032645,0.15263227978079474,0.05741795479356083,0.1650960364563024,0.06491224930255983,0.14316274938105536,0.04351522052797984,0.2754346648836008,0.06976948057728485,0.09783080363924093,0.043741374398221664,0.1637870352324602,0.04354136651313297
NGC4349No168,0.28529507567604895,0.045770641698694214,-0.024853751402054702,0.05330270916374318,0.13151197473773102,0.0791646414877801,-0.07162832059774059,0.02489716012725644,-0.03899343517055798,0.06652764601548869,0.10538262282138168,0.02920831565725035,0.044431629864332245,0.06048255923683279,0.03680536394273154,0.016762517297978494,0.10770771093574616,0.08527383211882432,0.016943552734258627,0.03147011492192517,-0.06190349764438097,0.06374717511063377,0.1837504053585367,0.1450446878572394,-0.08221822366281095,0.0123914418812907,0.0191178648085647,0.09700984390152069,-0.10402238021353116,0.027526996117409608,0.24342737403419823,0.0551054101717435,-0.029469235400307103,0.09079717726455075,0.1746251639406896,0.03181233325232685,0.16808417217056243,0.04563868138108772,0.27734178168229995,0.04660472195112877,0.2959645721342853,0.05993736493713901,0.5544675526837732,0.10639169658120595,0.4755862470505353,0.17184299608774303,0.2660036488424983,0.06479580327151428,0.15797033417083284,0.03716817772097736,0.2865795774221169,0.047333997856420354,0.36054361042037797,0.0848316813722496,0.2277417554951234,0.04697268048632383,0.16711293053506654,0.04848500685506277
NGC4349No174,0.30501792347212564,0.04726427635166491,0.05734706012611468,0.05481853876184603,0.2854475479643338,0.08013951251984384,0.053587167421908014,0.02557548799621096,-0.09786820815357367,0.07209531706013682,0.0847645485053485,0.030463601839348063,-0.006437978536804445,0.062014155495047144,-0.0035609633415411464,0.0171402799681615,0.031189666668718696,0.08801086174530631,-0.11617425973653046,0.03250189905945477,-0.039910565964242584,0.06575887413660479,0.18523987164695555,0.146729313802217,-0.27372545983271557,0.012823899043253876,-0.03174209410444029,0.09930473748092349,-0.15008972303193358,0.028177150611291585,0.1703041732379367,0.05624436332816076,-0.18394124972053227,0.09582277750469775,0.13178803038059964,0.03258062042324438,0.08112634124377352,0.04755690353500924,0.23939242194912047,0.04750112014573268,0.1699068353756531,0.06158425930624539,0.4625051510425074,0.10350829238418773,0.48693660526023386,0.19026227244991886,0.18549538556420597,0.06736143753520496,0.13986209369047564,0.029899578463735813,0.1873024053982221,0.04892165237334598,0.21966889569442208,0.0904327351310412,0.07704714819166286,0.04811841978003968,0.15739802673218384,0.05033334860935442
NGC4349No53,0.2838431287401185,0.046612732412409326,0.18122683205108314,0.05425465207005085,0.22904027493152268,0.07953843508273205,0.08808381467158312,0.02538531830791794,0.04961582891884253,0.07067487903576886,0.16010585642636455,0.030186814793087234,0.1301559120886317,0.0616477046564092,0.06731003619991183,0.01704709565442958,0.13512355249453056,0.08736556321860493,0.019186037381843983,0.03215172685646462,-0.03608924097862032,0.06526018842698834,0.09796804464394204,0.1464278002587162,-0.2612051590079524,0.012684913229904882,0.024414101193402593,0.09846539815071398,-0.002831923861926419,0.02797108239545545,0.04333348486096161,0.05591510154827599,-0.3403380342635739,0.09483489980361651,-0.027655101788075842,0.032293532386580975,-0.03638744738125774,0.04709244196737784,0.08443251359865689,0.04734003834198315,0.14817655365183346,0.06129712691024067,0.3993205606493162,0.10406255882929015,0.3362607371521328,0.1608342939976012,-0.20169605158367399,0.0669467747653222,-0.018176749883101473,0.030806409022762205,0.08021065896927135,0.0485142360134766,0.12694308160289425,0.08962223070640814,0.0568366866831983,0.04787549689320277,0.19695702213450034,0.04924748849802731
NGC4349No5,0.26678647866898486,0.049349471280300594,-0.026587882523156248,0.05647144349810406,0.10124558593459176,0.0834203490595014,-0.07657722067361505,0.026083961397308984,-0.11618308533948629,0.07576238689839966,0.10333509538155874,0.03140408178091179,0.07991633532823472,0.06356474529740627,0.032063977214156145,0.017564454237997407,0.10394239550167739,0.09033982442081681,0.020915723080028176,0.03369623710337095,-0.04703526902411981,0.06737117960549639,0.21702752329037067,0.14763998792357694,-0.07953571406754789,0.013287354684963783,0.06462261833365601,0.10246573308154279,-0.07886957864220981,0.02906794742262467,0.2993396555479029,0.05795906933403227,-0.03317656304423644,0.09929850411486273,0.10240545153568653,0.033648053301004906,0.13220008873942563,0.049208745455996274,0.24886731480610158,0.04816964137886879,0.33039765497410656,0.062458654757479325,0.3953203746043781,0.10353982833402642,0.6445503783110114,0.20377949201962348,0.19191922630238745,0.06868074442710875,0.12512677707056397,0.029127376119903278,0.2603585666873026,0.05042656870880249,0.3588644214055561,0.09295208074318258,0.24829177745971165,0.04909846765388368,0.15678480410048118,0.05366476488542292
NGC4349No9,0.2258438480062767,0.05290728259152046,-0.07633226578390881,0.06080833356350736,0.12521096867528195,0.09020977459377665,-0.16222031643832166,0.026950527636893824,-0.24680700815329834,0.0799742274156008,0.10159697159530351,0.03329098738409528,0.07847220208742256,0.06720064801698974,0.06073199958068184,0.018575028640171944,0.0980979260019931,0.09541186226475755,0.04197807732961792,0.03603618515014135,-0.06786842933601753,0.07064364828082828,-999,-999,-0.14009008022173455,0.01417557817204136,0.05047393194873942,0.10933811689534345,-0.14471902480830895,0.03139443062849627,0.33882598603650943,0.06186231513971371,-0.04642574206135683,0.10646252137300304,0.14257562438281832,0.03605515714945738,0.19496349347071945,0.052675020482668485,0.23211454651812657,0.05062862359265288,0.40960045947592366,0.06550566367813722,-0.03466112019032419,0.10946795251887953,-999,-999,0.29282328647203093,0.07114940963424567,-0.0025927816637268675,0.09941356715418805,0.2081445423960974,0.05366303822532601,0.2884097757340035,0.09858917843928727,0.2570574736366901,0.05143771603545779,0.12118540241922243,0.059599875902036456
NGC5822No.1,0.24374288459889493,0.045493923405668914,0.09833477173430105,0.053069915283365236,0.27054860456863516,0.07894841170675856,0.041657349982469116,0.02473521284683609,-0.17234442888313217,0.06547392551340217,0.07363772968134547,0.028893922051642165,-0.02024787996834121,0.060045171112697734,-0.03509652742125273,0.016649341022265906,-0.008818582601054947,0.08449922302204661,-0.15002618035466725,0.03125127631125279,-0.06781644102074913,0.06322969193528222,0.18436890102653813,0.14435298292984997,-0.26442100710568917,0.012292485165628291,-0.07525188280222905,0.09649608634436911,-0.18070951145967265,0.02733974637378538,0.14728310558729424,0.054791101417542114,-0.22977848274812707,0.08949660070076627,0.13562788036061968,0.03160419203070893,0.0606145748350496,0.04513276604155595,0.20549419579499628,0.04635777195306737,0.12990309564618507,0.05948166996892679,0.399235143439189,0.10687128540130957,0.311989943634398,0.18480607105706673,0.1912765961809828,0.06405697857349178,0.16473656242603085,0.04431448326578081,0.1519992365061367,0.04690675145536422,0.23059652794174668,0.08314181551624147,0.045807469880310814,0.04664987543586457,0.13645827642272051,0.04804615016041304
NGC5822No.240,0.20318539957119686,0.048075060852449815,0.13835160407997538,0.05541155687836577,0.27021495164090215,0.08134917504290627,0.04385151749553262,0.02579222477808982,-0.1485021700835799,0.07349827627943468,0.08777921927774528,0.030820097281204578,0.0012630079353559975,0.06258388860102146,0.001152317991061344,0.017293212066636466,0.035702513065304475,0.08892559099724637,-0.12092524430256776,0.03295637866812798,-0.04311511120592837,0.06642074840465352,0.1658593655532562,0.14711709235996795,-0.2611931041952892,0.01300253296995097,-0.01533070695934502,0.10048771492817782,-0.1639287535289381,0.028474749668855544,0.173483162680778,0.05686608931173223,-0.2163947542925585,0.09716768216292136,0.13143948680751835,0.032968552805573766,0.09146741585300718,0.04819449213402074,0.22656144826412816,0.04773911629368246,0.15075723348341025,0.06189193314728207,0.47922252175152585,0.10343747986595578,0.2594511244147578,0.1967397288379458,0.1599736075577482,0.06786975902710625,0.1791164082505342,0.029506740588918817,0.17779577657653617,0.04949749904245227,0.242463578600921,0.09144466647852442,0.08375179383837594,0.04847597037210079,0.14002593285708692,0.05166500487283753
NGC5822No.375,0.20777868630239116,0.04701111428401235,0.0767512978788707,0.05461488795707207,0.2082862408237096,0.07989166485164874,0.018229046633807616,0.02551022330029907,-0.07521359658686766,0.07165323606131782,0.09405947528162811,0.03035663803047545,0.015701559594537146,0.061862302957795955,-0.003037616600724661,0.017102137153727937,0.05227357803397137,0.0877562559569247,-0.08284675407062939,0.03236816910339576,-0.03529354253376571,0.06556181586546105,0.11598046340166146,0.14661182570385775,-0.15672402374876615,0.012770435537011168,-0.015988737995093594,0.0989679351335478,-0.18208604834698638,0.028096121975989603,0.16491320193687758,0.05611169154752655,-0.18710085699534762,0.09543971089907709,0.13403325908255356,0.032462232501262296,0.10448548149403583,0.047371223201593614,0.1963278180020902,0.04743764542193472,0.18734645858126253,0.061471803980873006,0.5446501482040937,0.10365076172596457,0.3151865220052352,0.18584056521698714,0.11622377736915979,0.0671997599425107,0.1890730756678698,0.029466476526852088,0.17495216458833113,0.04875970573405299,0.22827570047995283,0.09014046269610448,0.09502337332803515,0.04802083593255763,0.14840207926880786,0.04992362395316132
NGC5822No.443,0.21986440411196045,0.048130484938815894,0.0740095087111386,0.05545113270870496,0.22782276020185616,0.08143862591727195,0.014826535727835488,0.025807154662516985,-0.04437580062042262,0.07359399708768252,0.12372818115737516,0.030844689942890326,0.010560622459082736,0.06262412024110148,0.004231121875531051,0.017304107123651092,0.07728811462748847,0.08898974339259166,-0.06478464881280913,0.032987681236251364,-0.03620082521002804,0.06646649433323763,0.10522872270776712,0.14714379379378023,-0.17187986834676688,0.01301478391294954,-0.018396473094368815,0.10057029388247868,-0.12371084460140747,0.028495465067673434,0.1699785746457717,0.056911655781572174,-0.1787277259656565,0.09726155716507849,0.13937627276232095,0.03299503884226346,0.10917863452052144,0.0482386953498856,0.22479699183985719,0.04775590704446136,0.18584387048596734,0.061911952032388716,0.5216211008199262,0.10343888092187534,0.41849192431196275,0.1970581543855022,0.13337608139837143,0.06790427114151387,0.21302130300912775,0.029489109010995218,0.21607962357009486,0.049537600166605834,0.2623752997559603,0.09151499834327528,0.11420608815618613,0.04850113644595509,0.14899023196883007,0.051755380417454734
NGC5822No.8,0.21940266560996458,0.05342677313843023,0.002107344402916045,0.06142834098284287,-0.003253536376870425,0.09127590942115064,-0.030877252049644532,0.027086878533247306,-0.03278504237153923,0.08022864368671896,0.12798192986432771,0.033562489439311394,0.01873989781288765,0.06785201420095478,-0.0014935058291699888,0.018726168227690354,0.07590987404200833,0.09628289437167617,-0.01690534114760657,0.03640177146957985,-0.05874022637519394,0.0712142184725185,0.026830962593371144,0.14848913609838724,-0.032641504008808386,0.014307734144437664,-0.026390493344086163,0.11036005987948758,-0.15204552257791276,0.03176776985716548,0.14688895456745366,0.06239193600641013,-0.12326598958377444,0.1076303168424943,0.1550567197469543,0.03635854797834859,0.13915933987954526,0.053226887611312515,0.1826033365620927,0.0510407157001392,0.26212699565383746,0.06602133978758402,0.6503106660453712,0.11096971598316621,0.3495812023852314,0.18917419370137092,0.09141063174170094,0.07150810771604424,0.2248524174435116,0.12114709862550313,0.25208295606811604,0.0542261834730393,0.2741116918008957,0.09968003384282693,0.1731499259225641,0.051805554968480556,0.08559300541479531,0.060403795458529974
NGC5822No375,0.2146296689097766,0.04559858085171691,0.06992202542761802,0.05315795722445305,0.16305240920819195,0.07903018069971839,0.0066758809400766506,0.02479651290189937,-0.07906569856892467,0.06587235068982723,0.08694938881851591,0.02901295563888368,-0.011948963056559514,0.06021060548690066,-0.007197555810858666,0.01669218587886327,0.05576371178596837,0.08479212626527087,-0.09016797206087984,0.031334114016338115,-0.04080010072515641,0.06342537862917869,0.09733494829593312,0.14461453174491493,-0.15664214865386292,0.012330008741092005,-0.038880915716142966,0.09669035581145936,-0.18228671104288163,0.02741059407210177,0.14263890166794108,0.05491003203428271,-0.20458589187899648,0.08998836887973943,0.11108769586471248,0.03168304491278715,0.0840150114283738,0.045324530062000254,0.21138549775816592,0.04645127169946942,0.16828837562293827,0.05965434590805987,0.5211004617385881,0.10669000066874533,0.4436243671399758,0.17990394918567765,0.11984940065093586,0.06433786061738452,0.21322555575111998,0.04077819996924152,0.18924622005791936,0.04706833285869867,0.23601971669324567,0.0837836741939754,0.09742521364779869,0.04677209752152697,0.122664655591546,0.04821210415276936
NGC5822No8,0.23603088868013308,0.04554608257928896,0.010329062302488617,0.05311379317859354,0.05932482194996744,0.07898916202378053,-0.04620229933740347,0.024765771230375065,0.0022955692366220803,0.06567247700485365,0.13467917580181166,0.028953265424243133,0.02718193050740822,0.06012762154862634,0.007349733926453564,0.01667070021656021,0.10338013970611079,0.08464519072685321,-0.005157118949030801,0.03129257175009605,-0.049610434791946295,0.06332721360838421,0.02187527878505477,0.14448332431879612,-0.04753216831195281,0.012311201135660197,-0.025092352593580364,0.09659290043994133,-0.11495831995409934,0.027375059732486336,0.16270122643222668,0.05485038258544979,-0.17078003898038077,0.08974166935046865,0.12762921977547104,0.03164351085455831,0.1336747901429391,0.04522840194976309,0.2057884910240581,0.04640438574761909,0.28030207524607287,0.05956777824380794,0.638942786378353,0.1067809522771519,0.28774187519050864,0.18236305617123857,0.09720851303221387,0.06419718977400972,0.16084522081775496,0.042548602075561624,0.2472794655701758,0.04698727926981769,0.29632805996551215,0.08346212845431179,0.16165489944473455,0.04671080896493439,0.09980701067940538,0.048128854351846925
NGC6281No3,0.3267207342967793,0.0454680461113962,-0.024004125480490135,0.05304814684008364,0.2062045346363912,0.07892819586194395,-0.020628442017839976,0.024720046497985076,-0.07872773329629412,0.06537543141931171,0.10596077034374282,0.028864466153702067,0.048650495178113484,0.060004264853713435,0.03649317961015171,0.016638739703309993,0.09779703844551646,0.0844268122637325,-0.011188037177007726,0.031230780793497868,-0.05933619886318242,0.06318131277663863,0.16004305455655787,0.14428832465095714,-0.0848974926632855,0.012283188644163069,0.029165367292284028,0.09644805916772985,-0.10879708906439084,0.02732222348623381,0.24735695799576096,0.05476168445588258,-0.09274485459364046,0.08937503075992549,0.13563673956005506,0.03158467023961075,0.13994435263472058,0.04508527122333333,0.23872667534508052,0.046334634469251554,0.28370134255820406,0.05943891279919108,0.5076791105444718,0.10691609001232037,0.4405165440245322,0.1860180233459094,0.2627870474611267,0.06398724870537399,0.179177962308541,0.046750712572436785,0.24119703238130225,0.046866800701514895,0.30541137043963174,0.08298258580997707,0.1664436524940487,0.04661962984639446,0.11895948163717694,0.048005121755370625
NGC6494No48,0.34436575344618714,0.045731770208497516,-0.03882189230683139,0.05327000640583793,0.12119696025330043,0.07913426132850553,-0.08800125251216237,0.024874436496094495,-0.07566325203597998,0.0663795746347858,0.10560279567874206,0.02916421677836256,0.08006517290212059,0.06042112369622174,0.01882361161786042,0.016746639853355852,0.10183486499288832,0.08516498913793015,0.024264837216590035,0.03143941035987701,-0.07077129943306901,0.06367446716747746,0.288614147352826,0.14494749105605825,-0.043638995106942385,0.01237759066255563,0.027615942862091597,0.09693765515366466,-0.08636555424210048,0.027500706953109664,0.23579757143215396,0.05506128703629534,-0.023841911452951198,0.09061441891077543,0.14911162631702637,0.0317831625995584,0.1593548508485891,0.04556782982814573,0.2550571866230878,0.04657008384701691,0.23245658405252292,0.0598735199610023,0.23972901638811173,0.10645911678856444,0.5435102029082214,0.1736642692713898,0.15333446782178242,0.06469275470666824,0.15468165824887073,0.037413382566842665,0.23961196986253902,0.04727397757443241,0.3226787710427673,0.08459569038151186,0.2507318428580697,0.04692740377432213,0.07838861824540838,0.04842334615476825
NGC6494No6,0.3433401082363686,0.052623086949157453,0.003338757105737389,0.060469380094180014,0.20996123600905914,0.0896328022130212,-0.013123748125547646,0.02687728157701518,-0.08668584168733606,0.07983856089377571,0.0851930938327318,0.03314313166804154,0.014644897439718085,0.06684980256004891,0.010106089553865959,0.01849286969210314,0.08745258789586419,0.09494259285528696,-0.05092990190533363,0.03583641008419917,-0.03585911061610336,0.07033138871848381,0.1951878694126722,0.14831762611769966,-0.09720857966943963,0.014103515021047302,-0.03932890450710336,0.10877778150203972,-0.18668643912447913,0.031192264928296742,0.18357196276762613,0.06157055157806528,-0.1531401238353941,0.10582963849365391,0.14019824353103247,0.03588969920236277,0.12030110398935512,0.05237413450688632,0.21681393415810202,0.05040302153385338,0.21779082310303266,0.06522281092855552,0.49447723952106143,0.10865368262381468,0.6131752050229621,0.2162813561945984,0.19639985430646112,0.07095259550134739,0.16345126171516167,0.08996464074572362,0.21784471628452706,0.05336004623113369,0.22363116028717356,0.0979999789131697,0.11662821221251915,0.05123646705732858,0.11889743986141511,0.05916047392536997
NGC6633No106,0.2398689924631499,0.0437292804162114,-0.029443612370580963,0.05216455735135354,0.07678863271771391,0.07702111549540734,-0.09243225915515779,0.02379664487072898,-0.024708248101025843,0.06474612505653275,0.11933249895349371,0.026995351362635284,0.06580429744090177,0.057549988594180375,0.08229679734342665,0.01597157893866262,0.09090909404937314,0.07986392292251658,0.0604067814662214,0.029991593355444827,-0.01612536280956739,0.0601351839864525,0.11627317080200733,0.14027234898694238,-0.0014501738039336964,0.011709269102907184,0.050300047463910647,0.09329485756963307,-0.12059185406798313,0.026249346693147907,0.25874999428283196,0.052773551963327045,0.0005776829936957051,0.08184280521633593,0.1533382269515849,0.030431243748796213,0.2505805972775732,0.042153956119142716,0.25091783807990514,0.04492830095035536,0.33479460822563095,0.05657569511820867,0.6751645584498223,0.10844811626840248,0.5826552607744984,0.18241119634629735,0.22110631889904747,0.059407808598275894,0.2790186180089412,0.06568965649624948,0.2853436268811008,0.0444327545503614,0.33515145735903623,0.07284615057348054,0.23037369655905884,0.04470451863627187,0.13065546726890984,0.045325746315366545
NLTT17494,0.23063672969474197,0.0168046182141855,0.2073962011109986,0.033566310190069934,0.034008868467029385,0.033979537904225345,0.05384094744962731,0.008513839611902156,0.05858458167112118,0.02371697194189792,0.21357834576978396,0.007051695032896647,0.11090788364866638,0.014810253625004285,0.10423189846949513,0.005468970264773779,0.16063401845554942,0.01610871036175311,0.017844925719500554,0.008198779691912152,-0.025460124715316612,0.015858802061190065,0.03269593525549247,0.0723096026542084,-0.32774569939162873,0.003227361243698822,-0.014470040583644705,0.04242765871751897,-0.03929349143640817,0.009337615784571403,-0.005082842644469426,0.01740190268835637,-0.31804500740831415,0.026368876020125363,0.06268901380367903,0.011694798519571954,0.032349142189753335,0.01155356009480478,0.16081056422522083,0.011595351892571158,0.1872161169708248,0.014255176701978789,0.4864761829016564,0.06316281563601112,-0.1131286405958219,0.03235769107219847,-0.1384494125089819,0.01418226309854106,0.010444352370970689,0.011626045469838711,0.1565788497495893,0.012144334929331447,0.21686490373937206,0.021171682871363184,0.07868266064857593,0.01006518274096935,0.18812108361959537,0.01505618487769769
NLTT,0.23810518821321797,0.0168046182141855,0.2272877028577152,0.033566310190069934,0.07252999213478756,0.033979537904225345,0.06583214896561715,0.008513839611902156,0.059593076655754695,0.02371697194189792,0.22568127866144194,0.007051695032896647,0.10242099116697889,0.014810253625004285,0.09912791795739993,0.005468970264773779,0.15384126291124428,0.01610871036175311,0.015268401482760208,0.008198779691912152,-0.030176190846077977,0.015858802061190065,0.036954297285114956,0.0723096026542084,-0.3291363267519372,0.003227361243698822,-0.009354960630885534,0.04242765871751897,-0.03628609068460098,0.009337615784571403,0.013701234758680597,0.01740190268835637,-0.3117614795288461,0.026368876020125363,0.03813911821117344,0.011694798519571954,0.018249552969299115,0.01155356009480478,0.15214419544411206,0.011595351892571158,0.1776780039328006,0.014255176701978789,0.4713425726673145,0.06316281563601112,-0.0633973569952801,0.03235769107219847,-0.13656293862270624,0.01418226309854106,0.006453765278601475,0.011626045469838711,0.1560736437688275,0.012144334929331447,0.2234123008935744,0.021171682871363184,0.08230077377400807,0.01006518274096935,0.19360676749911518,0.01505618487769769
SAND978,0.2820286443188357,0.0503258193745915,0.2689121004438674,0.057437752226440035,0.32198032834347734,0.0850093513809256,0.08090215636424097,0.026341221889105544,-0.2603721514724201,0.07766442282547052,0.10042269834864398,0.03190562503640371,0.026982328390453447,0.06442077921852064,0.05303021510102246,0.01782044771924539,0.003957419153730712,0.09159082358518024,0.01423461935558347,0.0342949543757609,-0.06984462738702513,0.06817128473711508,0.2470831522235587,0.14803418081642952,-0.2564016294677339,0.013521770864603757,-0.024371177083295392,0.10410676149078606,-0.14077518628866248,0.029678828094498393,0.04580992716092505,0.05888441659818161,-0.32023386113609875,0.10098819898083489,0.05218602372835213,0.03431274772294805,0.07606026442711353,0.05005515667832058,0.17637317914004436,0.048676810897355045,0.04174601332491745,0.06308886996190335,0.25780840121170284,0.10384665133523631,-0.009936508516873999,0.22146227326151363,-0.16771713952443223,0.06933187576079337,0.027793889590084775,0.05497988105663963,-0.09726373593124998,0.051221794874736305,0.08458864812059627,0.09405754012580157,-0.08322600271482089,0.04965825115276529,0.15015426808588472,0.055236981464327324
ZI-946_G5II,0.281003993391143,0.044178483388892804,-0.0664353135457556,0.05240832333199986,0.07386978684177703,0.0775282078220061,-0.12287075018291271,0.023973295618295296,-0.05622172592274377,0.06496017078432725,0.09399891812694597,0.02740675262173751,0.037783150247979735,0.05808201649289794,0.023619294816059927,0.016106689649922342,0.09523289803510804,0.08079902673398946,0.04418055761534713,0.030280551446417937,-0.0691582884205999,0.06084092518023819,0.0787474833563675,0.14129214025264952,0.06775223116764972,0.011838588153266277,0.03521283690904409,0.0938521406812192,-0.10447462423069485,0.02645269903546228,0.2585897780345163,0.053254368709593825,-0.10163785277012738,0.08351238336979198,0.15034319527814557,0.030763538913826653,0.16217540677996095,0.04277426572353869,0.2679537914591823,0.04522144731172888,0.3052373587283781,0.057196331288540854,0.3523970771343613,0.10827408522042531,-999,-999,0.26441772873753644,0.060419294063501744,0.14340850625435775,0.0658783590264698,0.28838371743751723,0.044929941776919106,0.3207106155832602,0.07500419151671005,0.21746713614367819,0.04512766242659299,0.08767045723505697,0.04591927382330894
alf_Mon,0.19148718402868448,0.0168046182141855,0.07266573829293344,0.033566310190069934,0.13464721985872807,0.033979537904225345,0.009414875803995928,0.008513839611902156,-0.020283842138247854,0.02371697194189792,0.1419319792181214,0.007051695032896647,0.012076488104977467,0.014810253625004285,0.0007049522230190494,0.005468970264773779,0.061553658843072734,0.01610871036175311,-0.022388943937617214,0.008198779691912152,-0.04177514373123947,0.015858802061190065,0.060895528598289284,0.0723096026542084,-0.10340765957589348,0.003227361243698822,-0.04845807778938904,0.04242765871751897,-0.16378455520709662,0.009337615784571403,0.07509057342190106,0.01740190268835637,-0.24608676964124832,0.026368876020125363,0.04630759731635359,0.011694798519571954,0.04198214188158657,0.01155356009480478,0.12562983226400726,0.011595351892571158,0.13581199736672844,0.014255176701978789,0.42963033265740447,0.06316281563601112,0.21393928110489413,0.03235769107219847,-0.1356003935926432,0.01418226309854106,-0.03601497078630245,0.011626045469838711,0.05202603282101323,0.012144334929331447,0.07010445500452,0.021171682871363184,0.018308272491761812,0.01006518274096935,0.07214276531784766,0.01505618487769769
del_Crt,0.2587687984751188,0.0168046182141855,0.25930242178091767,0.033566310190069934,0.22882604882107316,0.033979537904225345,0.09866005887986831,0.008513839611902156,0.03250465611114528,0.02371697194189792,0.16500649561603148,0.007051695032896647,0.10103530162770785,0.014810253625004285,0.08689100566164353,0.005468970264773779,0.1572651165414385,0.01610871036175311,-0.005785889973644792,0.008198779691912152,-0.08342721197685421,0.015858802061190065,0.06703888685465742,0.0723096026542084,-0.499664328798465,0.003227361243698822,0.00966292165234961,0.04242765871751897,0.012995181427177344,0.009337615784571403,0.017073732571185163,0.01740190268835637,-0.38415682311893207,0.026368876020125363,-0.008423754625553559,0.011694798519571954,-0.04694505097997047,0.01155356009480478,0.13646829119003895,0.011595351892571158,0.1289868546201287,0.014255176701978789,0.3407511044772961,0.06316281563601112,-0.31388450154097036,0.03235769107219847,-0.08996616265516089,0.01418226309854106,-0.00875718831311012,0.011626045469838711,0.0707177682885255,0.012144334929331447,0.16445882619017632,0.021171682871363184,0.07103827755414494,0.01006518274096935,0.2513977092319636,0.01505618487769769
gam_Aps,0.30158002796570194,0.0168046182141855,-0.01449433363850107,0.033566310190069934,0.04991337963355112,0.033979537904225345,-0.10793659505174726,0.008513839611902156,0.020400118156354216,0.02371697194189792,0.13076978513579485,0.007051695032896647,0.1160400072341707,0.014810253625004285,0.07161145416272621,0.005468970264773779,0.07317108808411786,0.01610871036175311,0.08205648988622805,0.008198779691912152,-0.010966225211412231,0.015858802061190065,0.052726167063212634,0.0723096026542084,0.03320483484321658,0.003227361243698822,-0.017783568225901783,0.04242765871751897,-0.19378237666206846,0.009337615784571403,0.16148402434714873,0.01740190268835637,-0.09202218438802158,0.026368876020125363,0.1128169443884916,0.011694798519571954,0.20797597560986092,0.01155356009480478,0.2021951384736302,0.011595351892571158,0.28099951998627554,0.014255176701978789,0.6293387350703464,0.06316281563601112,-999,-999,0.015947014591076225,0.01418226309854106,0.10632846089765889,0.011626045469838711,0.15763260313593735,0.012144334929331447,0.18971499929939717,0.021171682871363184,0.10630689274106124,0.01006518274096935,0.10857515418353339,0.01505618487769769
lam_Pyx,0.19843103401446244,0.0168046182141855,0.015369264239368616,0.033566310190069934,-0.018434489899120624,0.033979537904225345,-0.04564741986810113,0.008513839611902156,-0.010022713343361647,0.02371697194189792,0.15932105390884516,0.007051695032896647,0.017724887607248052,0.014810253625004285,0.011286350343891804,0.005468970264773779,0.09760943473388721,0.01610871036175311,-0.0047875935649727835,0.008198779691912152,-0.07064420554795099,0.015858802061190065,-0.026124302104075528,0.0723096026542084,-0.07528323494000304,0.003227361243698822,-0.04048861808000766,0.04242765871751897,-0.1399378324351309,0.009337615784571403,0.11037413183884165,0.01740190268835637,-0.18292811918595503,0.026368876020125363,0.10078126349457044,0.011694798519571954,0.10071832277640566,0.01155356009480478,0.18903839137712525,0.011595351892571158,0.17895374587726426,0.014255176701978789,0.6188202353075096,0.06316281563601112,-999,-999,0.007228339517720339,0.01418226309854106,0.10732433608039642,0.011626045469838711,0.2196730282446574,0.012144334929331447,0.23082668425555114,0.021171682871363184,0.1503360061734263,0.01006518274096935,0.12362889312639788,0.01505618487769769
pi_Hya,0.08865563926570719,0.0168046182141855,0.1309156344257465,0.033566310190069934,0.13122853217815855,0.033979537904225345,-0.000513415306347409,0.008513839611902156,-0.09956950562080902,0.02371697194189792,0.1329014634358121,0.007051695032896647,0.012428004303843387,0.014810253625004285,-0.0031820924662696315,0.005468970264773779,0.02062611904460976,0.01610871036175311,-0.06473786867293282,0.008198779691912152,-0.0732923972926196,0.015858802061190065,0.04724653708742732,0.0723096026542084,-0.13901432424868165,0.003227361243698822,-0.054898050976025736,0.04242765871751897,-0.21888981795177728,0.009337615784571403,0.009843146351166315,0.01740190268835637,-0.2983712231238931,0.026368876020125363,0.05420356466005405,0.011694798519571954,0.019265391344363808,0.01155356009480478,0.13622061739865732,0.011595351892571158,0.10752582885514084,0.014255176701978789,0.4195098735322746,0.06316281563601112,0.014115206824325988,0.03235769107219847,-0.19946421207207887,0.01418226309854106,0.008336468050969437,0.011626045469838711,0.06052514567695244,0.012144334929331447,0.1161246729138195,0.021171682871363184,0.03846805131810932,0.01006518274096935,0.16791114424157716,0.01505618487769769
zet_Pyx,0.27915853464774476,0.0168046182141855,0.16448390886433484,0.033566310190069934,0.13014608154654295,0.033979537904225345,0.09665537555333725,0.008513839611902156,0.10076921570981345,0.02371697194189792,0.1892079726795619,0.007051695032896647,0.05668531938048771,0.014810253625004285,0.03254394952766609,0.005468970264773779,0.16785987464334196,0.01610871036175311,-0.02800419379069364,0.008198779691912152,-0.14447581099603712,0.015858802061190065,-0.050748707219643974,0.0723096026542084,-0.4922197186063795,0.003227361243698822,-0.02572830427319306,0.04242765871751897,-0.01732889905553414,0.009337615784571403,-0.08008610511115563,0.01740190268835637,-0.3084283090215425,0.026368876020125363,-0.11327239496085154,0.011694798519571954,-0.15906249961000513,0.01155356009480478,-0.0022580224840522134,0.011595351892571158,0.09333715746651833,0.014255176701978789,0.3017246995871894,0.06316281563601112,0.7732735249893328,0.03235769107219847,-0.14076703184967476,0.01418226309854106,-0.18524782817443852,0.011626045469838711,0.00276375691813624,0.012144334929331447,0.06962588821298911,0.021171682871363184,-0.010361949769616963,0.01006518274096935,0.1637129977822494,0.01505618487769769
1RXS-J090911.4-122130,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.012356761285126736,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
27_Mon,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-10615,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.00439792196734219,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-111915,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.004070502778281551,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-12270,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.011819048276139978,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-125560,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.012248550442374504,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-130259,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.004344639620717508,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-143546,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-161814,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.010374902560096644,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-17824,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-182893,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,0.011286600292565147,0.003973007792994467,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-225197,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.004241909719354584,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-24160,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003568326204037696,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-24706,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.0045091425087832575,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-30814,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-36848,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,0.02724765206373822,0.004319205936715256,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-43785,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-47536,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-6192,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.010301462355913041,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-6245,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.0032351354936663405,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-62902,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-0.009255739882913921,0.006357242217269222,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-64152,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.0036726899720852225,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-68290,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD-73665-Praes,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.012049559710931811,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD1367,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD170053,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD170231,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-0.02212129088305345,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD203050,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.01296907733577694,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD206642,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.003227361243698822,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD62412,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.012378787230489031,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HD88399,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.012282305523314207,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HIP14838,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.01243633844974546,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
HIP80242B,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,0.059472939071467126,0.011459510190103678,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
IC4651No14527,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.012399375707602814,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
NGC2360No50,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.013699419614736284,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
NGC2539No246,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.012381535636706804,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
NGC2539No463,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.013182534610266838,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
NGC3532No.19,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.011891756047293051,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
NGC6494No46,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.012339813517610434,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999
NGC6633No100,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,NaN,0.012341866520566477,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999,-999


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
